Warm-Start Variational Quantum Policy Iteration

Reinforcement learning is a powerful framework aiming to determine optimal behavior in highly complex decision-making scenarios. This objective can be achieved using policy iteration, which requires to solve a typically large linear system of equations. We propose the variational quantum policy iteration (VarQPI) algorithm, realizing this step with a NISQ-compatible quantum-enhanced subroutine. Its scalability is supported by an analysis of the structure of generic reinforcement learning environments, laying the foundation for potential quantum advantage with utility-scale quantum computers. Furthermore, we introduce the warm-start initialization variant (WS-VarQPI) that significantly reduces resource overhead. The algorithm solves a large FrozenLake environment with an underlying 256x256-dimensional linear system, indicating its practical robustness.

==> figures/data/cold_start.csv <==
step,loss
0,0.991374
1,0.972011
2,0.944782
3,0.912523
4,0.877423
5,0.840793
6,0.803856
7,0.767643
8,0.732958
9,0.700343
10,0.670036
11,0.642007
12,0.616089
13,0.591960
14,0.569060
15,0.546821
16,0.524834
17,0.502692
18,0.479898
19,0.456063
20,0.431100
21,0.405331
22,0.379505
23,0.354540
24,0.331044
25,0.309208
26,0.289183
27,0.271319
28,0.255709
29,0.241797
30,0.228917
31,0.216606
32,0.204372
33,0.191564
34,0.177730
35,0.163287
36,0.149478
37,0.137341
38,0.126765
39,0.116926
40,0.107496
41,0.098629
42,0.090228
43,0.082129
44,0.074540
45,0.067818
46,0.062123
47,0.057241
48,0.052731
49,0.048505
50,0.044877
51,0.041829
52,0.039022
53,0.036396
54,0.033983
55,0.031687
56,0.029519
57,0.027583
58,0.025937
59,0.024562
60,0.023353
61,0.022225
62,0.021116
63,0.019968
64,0.018843
65,0.017835
66,0.016926
67,0.016082
68,0.015329
69,0.014687
70,0.014106
71,0.013533
72,0.012983
73,0.012505
74,0.012111
75,0.011787
76,0.011507
77,0.011239
78,0.010984
79,0.010767
80,0.010582
81,0.010409
82,0.010236
83,0.010049
84,0.009843
85,0.009630
86,0.009434
87,0.009264
88,0.009114
89,0.008974
90,0.008828
91,0.008678
92,0.008531
93,0.008392
94,0.008263
95,0.008142
96,0.008027
97,0.007918
98,0.007815
99,0.007715
100,0.007617
101,0.007522
102,0.007431
103,0.007340
104,0.007249
105,0.007155
106,0.007063
107,0.006973
108,0.006887
109,0.006802
110,0.006718
111,0.006634
112,0.006553
113,0.006473
114,0.006397
115,0.006321
116,0.006248
117,0.006176
118,0.006105
119,0.006036
120,0.005968
121,0.005901
122,0.005836
123,0.005773
124,0.005711
125,0.005651
126,0.005592
127,0.005534
128,0.005477
129,0.005422
130,0.005368
131,0.005315
132,0.005263
133,0.005212
134,0.005162
135,0.005114
136,0.005066
137,0.005019
138,0.004973
139,0.004928
140,0.004884
141,0.004841
142,0.004799
143,0.004757
144,0.004717
145,0.004677
146,0.004638
147,0.004600
148,0.004562
149,0.004526
150,0.004490
151,0.004455
152,0.004420
153,0.004387
154,0.004354
155,0.004321
156,0.004290
157,0.004259
158,0.004229
159,0.004199
160,0.004170
161,0.004142
162,0.004114
163,0.004087
164,0.004060
165,0.004034
166,0.004008
167,0.003983
168,0.003959
169,0.003935
170,0.003911
171,0.003888
172,0.003866
173,0.003844
174,0.003822
175,0.003801
176,0.003780
177,0.003760
178,0.003740
179,0.003721
180,0.003701
181,0.003683
182,0.003664
183,0.003646
184,0.003629
185,0.003611
186,0.003594
187,0.003578
188,0.003561
189,0.003545
190,0.003530
191,0.003514
192,0.003499
193,0.003484
194,0.003469
195,0.003455
196,0.003441
197,0.003427
198,0.003413
199,0.003400
200,0.003387
201,0.003374
202,0.003361
203,0.003349
204,0.003336
205,0.003324
206,0.003312
207,0.003300
208,0.003289
209,0.003277
210,0.003266
211,0.003255
212,0.003244
213,0.003233
214,0.003222
215,0.003212
216,0.003201
217,0.003191
218,0.003181
219,0.003171
220,0.003161
221,0.003151
222,0.003142
223,0.003132
224,0.003123
225,0.003113
226,0.003104
227,0.003095
228,0.003086
229,0.003077
230,0.003068
231,0.003059
232,0.003050
233,0.003041
234,0.003033
235,0.003024
236,0.003016
237,0.003007
238,0.002999
239,0.002991
240,0.002982
241,0.002974
242,0.002966
243,0.002958
244,0.002950
245,0.002942
246,0.002934
247,0.002926
248,0.002918
249,0.002911
250,0.002903
251,0.002895
252,0.002888
253,0.002880
254,0.002872
255,0.002865
256,0.002857
257,0.002850
258,0.002842
259,0.002835
260,0.002827
261,0.002820
262,0.002813
263,0.002805
264,0.002798
265,0.002791
266,0.002784
267,0.002776
268,0.002769
269,0.002762
270,0.002755
271,0.002748
272,0.002741
273,0.002734
274,0.002726
275,0.002719
276,0.002712
277,0.002705
278,0.002698
279,0.002691
280,0.002684
281,0.002677
282,0.002671
283,0.002664
284,0.002657
285,0.002650
286,0.002643
287,0.002636
288,0.002629
289,0.002622
290,0.002616
291,0.002609
292,0.002602
293,0.002595
294,0.002589
295,0.002582
296,0.002575
297,0.002568
298,0.002562
299,0.002555
300,0.002548
301,0.002542
302,0.002535
303,0.002528
304,0.002522
305,0.002515
306,0.002508
307,0.002502
308,0.002495
309,0.002489
310,0.002482
311,0.002476
312,0.002469
313,0.002463
314,0.002456
315,0.002450
316,0.002443
317,0.002437
318,0.002430
319,0.002424
320,0.002417
321,0.002411
322,0.002404
323,0.002398
324,0.002392
325,0.002385
326,0.002379
327,0.002372
328,0.002366
329,0.002360
330,0.002353
331,0.002347
332,0.002341
333,0.002335
334,0.002328
335,0.002322
336,0.002316
337,0.002309
338,0.002303
339,0.002297
340,0.002291
341,0.002285
342,0.002278
343,0.002272
344,0.002266
345,0.002260
346,0.002254
347,0.002248
348,0.002242
349,0.002235
350,0.002229
351,0.002223
352,0.002217
353,0.002211
354,0.002205
355,0.002199
356,0.002193
357,0.002187
358,0.002181
359,0.002175
360,0.002169
361,0.002163
362,0.002157
363,0.002151
364,0.002145
365,0.002139
366,0.002134
367,0.002128
368,0.002122
369,0.002116
370,0.002110
371,0.002104
372,0.002098
373,0.002093
374,0.002087
375,0.002081
376,0.002075
377,0.002069
378,0.002064
379,0.002058
380,0.002052
381,0.002047
382,0.002041
383,0.002035
384,0.002029
385,0.002024
386,0.002018
387,0.002013
388,0.002007
389,0.002001
390,0.001996
391,0.001990
392,0.001985
393,0.001979
394,0.001973
395,0.001968
396,0.001962
397,0.001957
398,0.001951
399,0.001946
400,0.001940
401,0.001935
402,0.001930
403,0.001924
404,0.001919
405,0.001913
406,0.001908
407,0.001902
408,0.001897
409,0.001892
410,0.001886
411,0.001881
412,0.001876
413,0.001870
414,0.001865
415,0.001860
416,0.001855
417,0.001849
418,0.001844
419,0.001839
420,0.001834
421,0.001829
422,0.001823
423,0.001818
424,0.001813
425,0.001808
426,0.001803
427,0.001798
428,0.001792
429,0.001787
430,0.001782
431,0.001777
432,0.001772
433,0.001767
434,0.001762
435,0.001757
436,0.001752
437,0.001747
438,0.001742
439,0.001737
440,0.001732
441,0.001727
442,0.001722
443,0.001717
444,0.001712
445,0.001708
446,0.001703
447,0.001698
448,0.001693
449,0.001688
450,0.001683
451,0.001679
452,0.001674
453,0.001669
454,0.001664
455,0.001659
456,0.001655
457,0.001650
458,0.001645
459,0.001640
460,0.001636
461,0.001631
462,0.001626
463,0.001622
464,0.001617
465,0.001612
466,0.001608
467,0.001603
468,0.001599
469,0.001594
470,0.001589
471,0.001585
472,0.001580
473,0.001576
474,0.001571
475,0.001567
476,0.001562
477,0.001558
478,0.001553
479,0.001549
480,0.001544
481,0.001540
482,0.001536
483,0.001531
484,0.001527
485,0.001522
486,0.001518
487,0.001514
488,0.001509
489,0.001505
490,0.001501
491,0.001496
492,0.001492
493,0.001488
494,0.001483
495,0.001479
496,0.001475
497,0.001471
498,0.001466
499,0.001462
500,0.001458
501,0.001454
502,0.001450
503,0.001445
504,0.001441
505,0.001437
506,0.001433
507,0.001429
508,0.001425
509,0.001421
510,0.001416
511,0.001412
512,0.001408
513,0.001404
514,0.001400
515,0.001396
516,0.001392
517,0.001388
518,0.001384
519,0.001380
520,0.001376
521,0.001372
522,0.001368
523,0.001364
524,0.001360
525,0.001356
526,0.001352
527,0.001349
528,0.001345
529,0.001341
530,0.001337
531,0.001333
532,0.001329
533,0.001325
534,0.001322
535,0.001318
536,0.001314
537,0.001310
538,0.001306
539,0.001303
540,0.001299
541,0.001295
542,0.001291
543,0.001288
544,0.001284
545,0.001280
546,0.001277
547,0.001273
548,0.001269
549,0.001265
550,0.001262
551,0.001258
552,0.001255
553,0.001251
554,0.001247
555,0.001244
556,0.001240
557,0.001237
558,0.001233
559,0.001229
560,0.001226
561,0.001222
562,0.001219
563,0.001215
564,0.001212
565,0.001208
566,0.001205
567,0.001201
568,0.001198
569,0.001194
570,0.001191
571,0.001187
572,0.001184
573,0.001181
574,0.001177
575,0.001174
576,0.001171
577,0.001168
578,0.001168
579,0.001173
580,0.001195
581,0.001271
582,0.001513
583,0.002279
584,0.004207
585,0.006629
586,0.005201
587,0.002038
588,0.002729
589,0.004019
590,0.002364
591,0.001931
592,0.002953
593,0.002292
594,0.001779
595,0.002146
596,0.001962
597,0.001743
598,0.001848
599,0.001678
600,0.001494
601,0.001669
602,0.001585
603,0.001311
604,0.001504
605,0.001464
606,0.001209
607,0.001421
608,0.001351
609,0.001133
610,0.001350
611,0.001258
612,0.001118
613,0.001278
614,0.001160
615,0.001128
616,0.001223
617,0.001093
618,0.001126
619,0.001164
620,0.001068
621,0.001118
622,0.001109
623,0.001056
624,0.001096
625,0.001077
626,0.001054
627,0.001063
628,0.001055
629,0.001050
630,0.001039
631,0.001039
632,0.001036
633,0.001022
634,0.001030
635,0.001021
636,0.001010
637,0.001018
638,0.001006
639,0.001002
640,0.001007
641,0.000994
642,0.000992
643,0.000995
644,0.000985
645,0.000983
646,0.000984
647,0.000976
648,0.000974
649,0.000973
650,0.000968
651,0.000965
652,0.000963
653,0.000960
654,0.000957
655,0.000955
656,0.000951
657,0.000949
658,0.000946
659,0.000943
660,0.000940
661,0.000938
662,0.000936
663,0.000932
664,0.000930
665,0.000928
666,0.000924
667,0.000922
668,0.000920
669,0.000917
670,0.000914
671,0.000912
672,0.000909
673,0.000906
674,0.000904
675,0.000901
676,0.000899
677,0.000897
678,0.000894
679,0.000891
680,0.000889
681,0.000886
682,0.000884
683,0.000881
684,0.000879
685,0.000877
686,0.000874
687,0.000872
688,0.000869
689,0.000867
690,0.000864
691,0.000862
692,0.000860
693,0.000857
694,0.000855
695,0.000852
696,0.000850
697,0.000848
698,0.000845
699,0.000843
700,0.000841
701,0.000838
702,0.000836
703,0.000834
704,0.000831
705,0.000829
706,0.000827
707,0.000824
708,0.000822
709,0.000820
710,0.000817
711,0.000815
712,0.000813
713,0.000811
714,0.000808
715,0.000806
716,0.000804
717,0.000801
718,0.000799
719,0.000797
720,0.000795
721,0.000792
722,0.000790
723,0.000788
724,0.000786
725,0.000784
726,0.000781
727,0.000779
728,0.000777
729,0.000775
730,0.000773
731,0.000770
732,0.000768
733,0.000766
734,0.000764
735,0.000762
736,0.000760
737,0.000757
738,0.000755
739,0.000753
740,0.000751
741,0.000749
742,0.000747
743,0.000745
744,0.000743
745,0.000740
746,0.000738
747,0.000736
748,0.000734
749,0.000732
750,0.000730
751,0.000728
752,0.000726
753,0.000724
754,0.000722
755,0.000720
756,0.000717
757,0.000715
758,0.000713
759,0.000711
760,0.000709
761,0.000707
762,0.000705
763,0.000703
764,0.000701
765,0.000699
766,0.000697
767,0.000695
768,0.000693
769,0.000691
770,0.000689
771,0.000687
772,0.000685
773,0.000683
774,0.000681
775,0.000679
776,0.000677
777,0.000675
778,0.000674
779,0.000672
780,0.000670
781,0.000668
782,0.000666
783,0.000665
784,0.000663
785,0.000663
786,0.000663
787,0.000665
788,0.000669
789,0.000680
790,0.000701
791,0.000742
792,0.000820
793,0.000971
794,0.001253
795,0.001753
796,0.002499
797,0.003340
798,0.003611
799,0.002762
800,0.001274
801,0.000666
802,0.001291
803,0.002026
804,0.001827
805,0.001018
806,0.000728
807,0.001137
808,0.001426
809,0.001149
810,0.000766
811,0.000790
812,0.001032
813,0.001037
814,0.000808
815,0.000695
816,0.000802
817,0.000888
818,0.000794
819,0.000672
820,0.000690
821,0.000767
822,0.000748
823,0.000663
824,0.000641
825,0.000686
826,0.000697
827,0.000649
828,0.000619
829,0.000638
830,0.000652
831,0.000631
832,0.000607
833,0.000610
834,0.000619
835,0.000610
836,0.000596
837,0.000594
838,0.000596
839,0.000592
840,0.000584
841,0.000581
842,0.000582
843,0.000578
844,0.000572
845,0.000570
846,0.000570
847,0.000568
848,0.000563
849,0.000560
850,0.000559
851,0.000558
852,0.000555
853,0.000551
854,0.000550
855,0.000549
856,0.000548
857,0.000545
858,0.000542
859,0.000540
860,0.000539
861,0.000538
862,0.000535
863,0.000533
864,0.000531
865,0.000530
866,0.000529
867,0.000527
868,0.000524
869,0.000523
870,0.000522
871,0.000520
872,0.000518
873,0.000516
874,0.000515
875,0.000514
876,0.000512
877,0.000510
878,0.000508
879,0.000507
880,0.000505
881,0.000504
882,0.000502
883,0.000501
884,0.000499
885,0.000498
886,0.000496
887,0.000495
888,0.000493
889,0.000491
890,0.000490
891,0.000488
892,0.000487
893,0.000485
894,0.000484
895,0.000482
896,0.000481
897,0.000479
898,0.000478
899,0.000476
900,0.000475
901,0.000473
902,0.000472
903,0.000471
904,0.000469
905,0.000468
906,0.000466
907,0.000465
908,0.000463
909,0.000462
910,0.000460
911,0.000459
912,0.000457
913,0.000456
914,0.000455
915,0.000453
916,0.000452
917,0.000450
918,0.000449
919,0.000448
920,0.000446
921,0.000445
922,0.000443
923,0.000442
924,0.000440
925,0.000439
926,0.000438
927,0.000436
928,0.000435
929,0.000434
930,0.000432
931,0.000431
932,0.000429
933,0.000428
934,0.000427
935,0.000425
936,0.000424
937,0.000423
938,0.000421
939,0.000420
940,0.000419
941,0.000417
942,0.000416
943,0.000415
944,0.000413
945,0.000412
946,0.000411
947,0.000409
948,0.000408
949,0.000407
950,0.000405
951,0.000404
952,0.000403
953,0.000401
954,0.000400
955,0.000399
956,0.000397
957,0.000396
958,0.000395
959,0.000394
960,0.000392
961,0.000391
962,0.000390
963,0.000388
964,0.000387
965,0.000386
966,0.000385
967,0.000383
968,0.000382
969,0.000381
970,0.000380
971,0.000378
972,0.000377
973,0.000376
974,0.000375
975,0.000373
976,0.000372
977,0.000371
978,0.000370
979,0.000368
980,0.000367
981,0.000366
982,0.000365
983,0.000363
984,0.000362
985,0.000361
986,0.000360
987,0.000359
988,0.000357
989,0.000356
990,0.000355
991,0.000354
992,0.000353
993,0.000351
994,0.000350
995,0.000349
996,0.000348
997,0.000347
998,0.000346
999,0.000344
1000,0.000343
1001,0.000342
1002,0.000341
1003,0.000340
1004,0.000339
1005,0.000337
1006,0.000336
1007,0.000335
1008,0.000334
1009,0.000333
1010,0.000332
1011,0.000331
1012,0.000329
1013,0.000328
1014,0.000327
1015,0.000326
1016,0.000325
1017,0.000324
1018,0.000323
1019,0.000322
1020,0.000320
1021,0.000319
1022,0.000318
1023,0.000317
1024,0.000316
1025,0.000316
1026,0.000315
1027,0.000315
1028,0.000316
1029,0.000318
1030,0.000323
1031,0.000332
1032,0.000350
1033,0.000384
1034,0.000447
1035,0.000566
1036,0.000788
1037,0.001202
1038,0.001973
1039,0.003326
1040,0.005238
1041,0.006388
1042,0.004826
1043,0.001639
1044,0.000616
1045,0.002334
1046,0.003437
1047,0.001949
1048,0.000557
1049,0.001397
1050,0.002254
1051,0.001250
1052,0.000377
1053,0.001100
1054,0.001537
1055,0.000739
1056,0.000426
1057,0.001011
1058,0.000989
1059,0.000429
1060,0.000521
1061,0.000859
1062,0.000589
1063,0.000324
1064,0.000568
1065,0.000650
1066,0.000384
1067,0.000373
1068,0.000544
1069,0.000450
1070,0.000310
1071,0.000404
1072,0.000457
1073,0.000337
1074,0.000310
1075,0.000394
1076,0.000370
1077,0.000296
1078,0.000327
1079,0.000364
1080,0.000312
1081,0.000284
1082,0.000323
1083,0.000324
1084,0.000283
1085,0.000286
1086,0.000310
1087,0.000292
1088,0.000271
1089,0.000287
1090,0.000294
1091,0.000275
1092,0.000269
1093,0.000281
1094,0.000278
1095,0.000264
1096,0.000267
1097,0.000273
1098,0.000266
1099,0.000259
1100,0.000263
1101,0.000265
1102,0.000258
1103,0.000255
1104,0.000258
1105,0.000257
1106,0.000252
1107,0.000252
1108,0.000254
1109,0.000252
1110,0.000248
1111,0.000248
1112,0.000249
1113,0.000247
1114,0.000245
1115,0.000245
1116,0.000245
1117,0.000243
1118,0.000241
1119,0.000241
1120,0.000241
1121,0.000239
1122,0.000239
1123,0.000239
1124,0.000239
1125,0.000238
1126,0.000238
1127,0.000240
1128,0.000241
1129,0.000243
1130,0.000248
1131,0.000255
1132,0.000265
1133,0.000281
1134,0.000305
1135,0.000343
1136,0.000402
1137,0.000491
1138,0.000633
1139,0.000847
1140,0.001162
1141,0.001558
1142,0.001963
1143,0.002167
1144,0.002043
1145,0.001564
1146,0.001027
1147,0.000684
1148,0.000616
1149,0.000658
1150,0.000638
1151,0.000554
1152,0.000522
1153,0.000605
1154,0.000712
1155,0.000702
1156,0.000527
1157,0.000308
1158,0.000218
1159,0.000303
1160,0.000447
1161,0.000506
1162,0.000435
1163,0.000311
1164,0.000237
1165,0.000248
1166,0.000298
1167,0.000323
1168,0.000304
1169,0.000272
1170,0.000257
1171,0.000260
1172,0.000260
1173,0.000246
1174,0.000227
1175,0.000219
1176,0.000229
1177,0.000245
1178,0.000248
1179,0.000233
1180,0.000211
1181,0.000197
1182,0.000200
1183,0.000212
1184,0.000220
1185,0.000219
1186,0.000210
1187,0.000200
1188,0.000195
1189,0.000196
1190,0.000198
1191,0.000198
1192,0.000196
1193,0.000194
1194,0.000193
1195,0.000193
1196,0.000193
1197,0.000191
1198,0.000188
1199,0.000185
1200,0.000184
1201,0.000184
1202,0.000185
1203,0.000185
1204,0.000185
1205,0.000183
1206,0.000181
1207,0.000179
1208,0.000178
1209,0.000178
1210,0.000178
1211,0.000177
1212,0.000176
1213,0.000175
1214,0.000175
1215,0.000174
1216,0.000174
1217,0.000173
1218,0.000172
1219,0.000171
1220,0.000170
1221,0.000169
1222,0.000169
1223,0.000168
1224,0.000168
1225,0.000167
1226,0.000167
1227,0.000166
1228,0.000165
1229,0.000164
1230,0.000164
1231,0.000163
1232,0.000163
1233,0.000162
1234,0.000161
1235,0.000161
1236,0.000160
1237,0.000159
1238,0.000159
1239,0.000158
1240,0.000158
1241,0.000157
1242,0.000156
1243,0.000156
1244,0.000155
1245,0.000155
1246,0.000154
1247,0.000153
1248,0.000153
1249,0.000152
1250,0.000152
1251,0.000151
1252,0.000151
1253,0.000150
1254,0.000149
1255,0.000149
1256,0.000148
1257,0.000148
1258,0.000147
1259,0.000147
1260,0.000146
1261,0.000146
1262,0.000145
1263,0.000145
1264,0.000144
1265,0.000144
1266,0.000143
1267,0.000143
1268,0.000142
1269,0.000142
1270,0.000142
1271,0.000142
1272,0.000142
1273,0.000143
1274,0.000143
1275,0.000145
1276,0.000147
1277,0.000151
1278,0.000156
1279,0.000165
1280,0.000177
1281,0.000196
1282,0.000226
1283,0.000270
1284,0.000338
1285,0.000441
1286,0.000600
1287,0.000841
1288,0.001213
1289,0.001740
1290,0.002415
1291,0.002958
1292,0.002989
1293,0.002206
1294,0.001093
1295,0.000445
1296,0.000594
1297,0.001111
1298,0.001302
1299,0.000904
1300,0.000366
1301,0.000259
1302,0.000581
1303,0.000861
1304,0.000742
1305,0.000388
1306,0.000198
1307,0.000297
1308,0.000458
1309,0.000446
1310,0.000294
1311,0.000199
1312,0.000250
1313,0.000340
1314,0.000338
1315,0.000243
1316,0.000161
1317,0.000166
1318,0.000220
1319,0.000241
1320,0.000203
1321,0.000157
1322,0.000154
1323,0.000186
1324,0.000202
1325,0.000177
1326,0.000138
1327,0.000126
1328,0.000145
1329,0.000163
1330,0.000155
1331,0.000134
1332,0.000124
1333,0.000135
1334,0.000147
1335,0.000143
1336,0.000128
1337,0.000117
1338,0.000120
1339,0.000128
1340,0.000129
1341,0.000122
1342,0.000115
1343,0.000116
1344,0.000121
1345,0.000123
1346,0.000120
1347,0.000115
1348,0.000113
1349,0.000114
1350,0.000115
1351,0.000114
1352,0.000112
1353,0.000110
1354,0.000109
1355,0.000110
1356,0.000110
1357,0.000110
1358,0.000108
1359,0.000107
1360,0.000107
1361,0.000107
1362,0.000107
1363,0.000107
1364,0.000106
1365,0.000105
1366,0.000104
1367,0.000104
1368,0.000104
1369,0.000103
1370,0.000103
1371,0.000102
1372,0.000102
1373,0.000102
1374,0.000101
1375,0.000101
1376,0.000100
1377,0.000100
1378,0.989776
1379,0.971203
1380,0.945255
1381,0.913921
1382,0.879510
1383,0.844426
1384,0.810813
1385,0.780352
1386,0.753893
1387,0.731145
1388,0.711164
1389,0.692949
1390,0.675719
1391,0.658959
1392,0.642419
1393,0.626061
1394,0.609957
1395,0.594218
1396,0.578905
1397,0.563948
1398,0.549179
1399,0.534482
1400,0.519894
1401,0.505593
1402,0.491783
1403,0.478513
1404,0.465537
1405,0.452452
1406,0.439108
1407,0.425759
1408,0.412647
1409,0.399542
1410,0.385803
1411,0.370999
1412,0.355462
1413,0.339985
1414,0.325008
1415,0.310353
1416,0.295752
1417,0.281202
1418,0.266642
1419,0.251855
1420,0.236819
1421,0.221708
1422,0.206704
1423,0.192007
1424,0.177847
1425,0.164441
1426,0.151972
1427,0.140373
1428,0.129772
1429,0.120648
1430,0.112877
1431,0.105633
1432,0.098792
1433,0.092190
1434,0.085244
1435,0.077875
1436,0.070446
1437,0.063581
1438,0.057486
1439,0.051940
1440,0.046813
1441,0.042286
1442,0.038214
1443,0.034429
1444,0.031102
1445,0.028265
1446,0.025851
1447,0.023827
1448,0.022302
1449,0.021005
1450,0.019674
1451,0.018313
1452,0.016977
1453,0.015816
1454,0.015010
1455,0.014491
1456,0.014197
1457,0.014001
1458,0.013699
1459,0.013391
1460,0.013144
1461,0.012914
1462,0.012695
1463,0.012457
1464,0.012151
1465,0.011799
1466,0.011438
1467,0.011091
1468,0.010839
1469,0.010698
1470,0.010587
1471,0.010466
1472,0.010339
1473,0.010206
1474,0.010094
1475,0.010009
1476,0.009931
1477,0.009867
1478,0.009818
1479,0.009781
1480,0.009749
1481,0.009707
1482,0.009651
1483,0.009588
1484,0.009524
1485,0.009458
1486,0.009389
1487,0.009324
1488,0.009267
1489,0.009216
1490,0.009170
1491,0.009128
1492,0.009090
1493,0.009057
1494,0.009027
1495,0.008999
1496,0.008973
1497,0.008946
1498,0.008918
1499,0.008892
1500,0.008867
1501,0.008842
1502,0.008818
1503,0.008793
1504,0.008769
1505,0.008747
1506,0.008724
1507,0.008702
1508,0.008678
1509,0.008653
1510,0.008630
1511,0.008607
1512,0.008584
1513,0.008560
1514,0.008537
1515,0.008514
1516,0.008492
1517,0.008470
1518,0.008449
1519,0.008427
1520,0.008405
1521,0.008382
1522,0.008360
1523,0.008339
1524,0.008317
1525,0.008295
1526,0.008273
1527,0.008251
1528,0.008230
1529,0.008208
1530,0.008187
1531,0.008166
1532,0.008144
1533,0.008123
1534,0.008101
1535,0.008080
1536,0.008059
1537,0.008037
1538,0.008016
1539,0.007995
1540,0.007973
1541,0.007952
1542,0.007931
1543,0.007910
1544,0.007889
1545,0.007869
1546,0.007850
1547,0.007833
1548,0.007823
1549,0.007827
1550,0.007870
1551,0.007994
1552,0.008279
1553,0.008645
1554,0.008811
1555,0.008307
1556,0.007717
1557,0.007730
1558,0.008122
1559,0.008148
1560,0.007711
1561,0.007564
1562,0.007812
1563,0.007860
1564,0.007599
1565,0.007474
1566,0.007615
1567,0.007656
1568,0.007478
1569,0.007391
1570,0.007473
1571,0.007485
1572,0.007372
1573,0.007305
1574,0.007344
1575,0.007355
1576,0.007276
1577,0.007217
1578,0.007232
1579,0.007240
1580,0.007187
1581,0.007133
1582,0.007128
1583,0.007136
1584,0.007103
1585,0.007052
1586,0.007034
1587,0.007036
1588,0.007017
1589,0.006977
1590,0.006947
1591,0.006940
1592,0.006930
1593,0.006902
1594,0.006869
1595,0.006850
1596,0.006839
1597,0.006822
1598,0.006796
1599,0.006770
1600,0.006752
1601,0.006736
1602,0.006718
1603,0.006696
1604,0.006673
1605,0.006653
1606,0.006635
1607,0.006617
1608,0.006598
1609,0.006577
1610,0.006556
1611,0.006537
1612,0.006518
1613,0.006499
1614,0.006480
1615,0.006461
1616,0.006441
1617,0.006422
1618,0.006402
1619,0.006383
1620,0.006364
1621,0.006346
1622,0.006327
1623,0.006309
1624,0.006289
1625,0.006270
1626,0.006251
1627,0.006232
1628,0.006213
1629,0.006195
1630,0.006176
1631,0.006158
1632,0.006140
1633,0.006121
1634,0.006103
1635,0.006085
1636,0.006067
1637,0.006049
1638,0.006031
1639,0.006014
1640,0.005997
1641,0.005981
1642,0.005967
1643,0.005956
1644,0.005951
1645,0.005957
1646,0.005986
1647,0.006062
1648,0.006226
1649,0.006569
1650,0.007122
1651,0.007817
1652,0.007855
1653,0.007070
1654,0.006121
1655,0.006104
1656,0.006613
1657,0.006562
1658,0.006076
1659,0.005991
1660,0.006271
1661,0.006180
1662,0.005778
1663,0.005787
1664,0.006048
1665,0.005934
1666,0.005661
1667,0.005709
1668,0.005825
1669,0.005673
1670,0.005530
1671,0.005646
1672,0.005717
1673,0.005546
1674,0.005434
1675,0.005515
1676,0.005549
1677,0.005449
1678,0.005397
1679,0.005442
1680,0.005437
1681,0.005353
1682,0.005317
1683,0.005344
1684,0.005336
1685,0.005281
1686,0.005259
1687,0.005276
1688,0.005267
1689,0.005219
1690,0.005187
1691,0.005188
1692,0.005183
1693,0.005153
1694,0.005123
1695,0.005113
1696,0.005109
1697,0.005091
1698,0.005067
1699,0.005052
1700,0.005046
1701,0.005035
1702,0.005017
1703,0.005003
1704,0.005000
1705,0.005006
1706,0.005017
1707,0.005044
1708,0.005107
1709,0.005241
1710,0.005474
1711,0.005854
1712,0.006281
1713,0.006605
1714,0.006368
1715,0.005696
1716,0.005022
1717,0.004877
1718,0.005207
1719,0.005542
1720,0.005516
1721,0.005126
1722,0.004810
1723,0.004832
1724,0.005051
1725,0.005153
1726,0.004994
1727,0.004763
1728,0.004689
1729,0.004788
1730,0.004888
1731,0.004844
1732,0.004698
1733,0.004597
1734,0.004616
1735,0.004691
1736,0.004709
1737,0.004635
1738,0.004538
1739,0.004498
1740,0.004524
1741,0.004561
1742,0.004559
1743,0.004510
1744,0.004450
1745,0.004413
1746,0.004410
1747,0.004422
1748,0.004427
1749,0.004414
1750,0.004384
1751,0.004351
1752,0.004325
1753,0.004310
1754,0.004303
1755,0.004298
1756,0.004291
1757,0.004280
1758,0.004265
1759,0.004246
1760,0.004226
1761,0.004206
1762,0.004188
1763,0.004174
1764,0.004164
1765,0.004157
1766,0.004154
1767,0.004158
1768,0.004174
1769,0.004212
1770,0.004296
1771,0.004472
1772,0.004836
1773,0.005506
1774,0.006594
1775,0.007557
1776,0.007537
1777,0.005944
1778,0.004677
1779,0.005036
1780,0.005972
1781,0.005710
1782,0.004464
1783,0.004158
1784,0.004964
1785,0.005254
1786,0.004524
1787,0.004062
1788,0.004465
1789,0.004697
1790,0.004228
1791,0.003941
1792,0.004272
1793,0.004455
1794,0.004097
1795,0.003843
1796,0.004046
1797,0.004187
1798,0.003955
1799,0.003776
1800,0.003917
1801,0.004042
1802,0.003899
1803,0.003745
1804,0.003797
1805,0.003880
1806,0.003805
1807,0.003690
1808,0.003697
1809,0.003756
1810,0.003734
1811,0.003658
1812,0.003636
1813,0.003669
1814,0.003679
1815,0.003644
1816,0.003613
1817,0.003621
1818,0.003650
1819,0.003678
1820,0.003717
1821,0.003803
1822,0.003982
1823,0.004293
1824,0.004769
1825,0.005341
1826,0.005738
1827,0.005570
1828,0.004798
1829,0.003921
1830,0.003549
1831,0.003780
1832,0.004250
1833,0.004486
1834,0.004234
1835,0.003749
1836,0.003462
1837,0.003556
1838,0.003832
1839,0.003954
1840,0.003798
1841,0.003508
1842,0.003349
1843,0.003419
1844,0.003592
1845,0.003670
1846,0.003568
1847,0.003385
1848,0.003268
1849,0.003277
1850,0.003361
1851,0.003428
1852,0.003427
1853,0.003362
1854,0.003278
1855,0.003215
1856,0.003196
1857,0.003211
1858,0.003239
1859,0.003257
1860,0.003253
1861,0.003228
1862,0.003187
1863,0.003144
1864,0.003109
1865,0.003089
1866,0.003083
1867,0.003086
1868,0.003093
1869,0.003102
1870,0.003113
1871,0.003128
1872,0.003153
1873,0.003200
1874,0.003289
1875,0.003450
1876,0.003740
1877,0.004180
1878,0.004727
1879,0.005005
1880,0.004675
1881,0.003783
1882,0.003141
1883,0.003226
1884,0.003749
1885,0.004092
1886,0.003894
1887,0.003565
1888,0.003588
1889,0.004029
1890,0.004477
1891,0.004501
1892,0.004306
1893,0.004236
1894,0.004214
1895,0.003902
1896,0.003274
1897,0.002910
1898,0.003030
1899,0.003280
1900,0.003323
1901,0.003230
1902,0.003264
1903,0.003388
1904,0.003356
1905,0.003122
1906,0.002898
1907,0.002847
1908,0.002894
1909,0.002901
1910,0.002869
1911,0.002874
1912,0.002930
1913,0.002969
1914,0.002947
1915,0.002901
1916,0.002883
1917,0.002903
1918,0.002923
1919,0.002919
1920,0.002905
1921,0.002915
1922,0.002963
1923,0.003041
1924,0.003114
1925,0.003179
1926,0.003217
1927,0.003245
1928,0.003225
1929,0.003148
1930,0.002999
1931,0.002824
1932,0.002671
1933,0.002575
1934,0.002538
1935,0.002545
1936,0.002580
1937,0.002635
1938,0.002709
1939,0.002799
1940,0.002912
1941,0.003058
1942,0.003286
1943,0.003673
1944,0.004369
1945,0.005514
1946,0.006957
1947,0.007759
1948,0.006508
1949,0.003865
1950,0.002552
1951,0.003642
1952,0.005230
1953,0.004952
1954,0.003191
1955,0.002480
1956,0.003407
1957,0.004131
1958,0.003450
1959,0.002571
1960,0.002799
1961,0.003427
1962,0.003244
1963,0.002531
1964,0.002443
1965,0.002947
1966,0.003068
1967,0.002627
1968,0.002350
1969,0.002582
1970,0.002787
1971,0.002583
1972,0.002322
1973,0.002389
1974,0.002591
1975,0.002562
1976,0.002355
1977,0.002281
1978,0.002391
1979,0.002451
1980,0.002353
1981,0.002242
1982,0.002258
1983,0.002338
1984,0.002342
1985,0.002266
1986,0.002213
1987,0.002236
1988,0.002278
1989,0.002269
1990,0.002218
1991,0.002186
1992,0.002199
1993,0.002226
1994,0.002228
1995,0.002208
1996,0.002199
1997,0.002225
1998,0.002284
1999,0.002367
2000,0.002489
2001,0.002704
2002,0.003089
2003,0.003726
2004,0.004553
2005,0.005328
2006,0.005356
2007,0.004378
2008,0.002967
2009,0.002234
2010,0.002508
2011,0.003198
2012,0.003516
2013,0.003167
2014,0.002584
2015,0.002328
2016,0.002457
2017,0.002649
2018,0.002642
2019,0.002482
2020,0.002352
2021,0.002309
2022,0.002291
2023,0.002248
2024,0.002225
2025,0.002251
2026,0.002275
2027,0.002225
2028,0.002103
2029,0.002008
2030,0.002017
2031,0.002104
2032,0.002175
2033,0.002151
2034,0.002055
2035,0.001969
2036,0.001963
2037,0.002041
2038,0.002167
2039,0.002322
2040,0.002553
2041,0.002963
2042,0.003679
2043,0.004553
2044,0.005073
2045,0.004309
2046,0.002803
2047,0.001969
2048,0.002401
2049,0.003185
2050,0.003164
2051,0.002486
2052,0.002118
2053,0.002387
2054,0.002660
2055,0.002403
2056,0.002003
2057,0.001990
2058,0.002247
2059,0.002334
2060,0.002127
2061,0.001940
2062,0.001950
2063,0.002024
2064,0.002020
2065,0.001949
2066,0.001901
2067,0.001894
2068,0.001894
2069,0.001885
2070,0.001856
2071,0.001811
2072,0.001778
2073,0.001785
2074,0.001816
2075,0.001822
2076,0.001786
2077,0.001751
2078,0.001753
2079,0.001780
2080,0.001789
2081,0.001768
2082,0.001754
2083,0.001781
2084,0.001858
2085,0.001971
2086,0.002133
2087,0.002417
2088,0.002941
2089,0.003847
2090,0.005250
2091,0.006783
2092,0.007620
2093,0.006472
2094,0.003960
2095,0.002094
2096,0.002191
2097,0.003538
2098,0.004369
2099,0.003692
2100,0.002388
2101,0.001976
2102,0.002589
2103,0.003103
2104,0.002706
2105,0.001982
2106,0.001881
2107,0.002340
2108,0.002544
2109,0.002121
2110,0.001671
2111,0.001755
2112,0.002125
2113,0.002192
2114,0.001844
2115,0.001569
2116,0.001666
2117,0.001899
2118,0.001908
2119,0.001695
2120,0.001558
2121,0.001627
2122,0.001740
2123,0.001715
2124,0.001590
2125,0.001527
2126,0.001579
2127,0.001644
2128,0.001624
2129,0.001543
2130,0.001491
2131,0.001509
2132,0.001550
2133,0.001553
2134,0.001515
2135,0.001478
2136,0.001473
2137,0.001490
2138,0.001499
2139,0.001482
2140,0.001453
2141,0.001434
2142,0.001436
2143,0.001446
2144,0.001449
2145,0.001438
2146,0.001421
2147,0.001410
2148,0.001408
2149,0.001411
2150,0.001412
2151,0.001405
2152,0.001395
2153,0.001385
2154,0.001380
2155,0.001379
2156,0.001381
2157,0.001383
2158,0.001384
2159,0.001387
2160,0.001396
2161,0.001416
2162,0.001457
2163,0.001531
2164,0.001660
2165,0.001892
2166,0.002298
2167,0.003033
2168,0.004227
2169,0.005992
2170,0.007486
2171,0.007519
2172,0.005131
2173,0.002518
2174,0.001850
2175,0.002951
2176,0.003944
2177,0.003496
2178,0.002508
2179,0.002296
2180,0.002653
2181,0.002528
2182,0.001884
2183,0.001751
2184,0.002288
2185,0.002507
2186,0.001910
2187,0.001317
2188,0.001518
2189,0.002029
2190,0.002018
2191,0.001545
2192,0.001329
2193,0.001535
2194,0.001684
2195,0.001533
2196,0.001369
2197,0.001438
2198,0.001534
2199,0.001443
2200,0.001276
2201,0.001275
2202,0.001404
2203,0.001446
2204,0.001341
2205,0.001234
2206,0.001246
2207,0.001308
2208,0.001312
2209,0.001257
2210,0.001228
2211,0.001249
2212,0.001267
2213,0.001240
2214,0.001193
2215,0.001178
2216,0.001201
2217,0.001222
2218,0.001212
2219,0.001183
2220,0.001166
2221,0.001168
2222,0.001174
2223,0.001167
2224,0.001152
2225,0.001143
2226,0.001146
2227,0.001157
2228,0.001165
2229,0.001168
2230,0.001176
2231,0.001202
2232,0.001261
2233,0.001369
2234,0.001562
2235,0.001913
2236,0.002561
2237,0.003683
2238,0.005373
2239,0.006996
2240,0.007146
2241,0.004801
2242,0.001984
2243,0.001265
2244,0.002693
2245,0.004111
2246,0.003586
2247,0.001939
2248,0.001297
2249,0.002051
2250,0.002757
2251,0.002323
2252,0.001513
2253,0.001415
2254,0.001830
2255,0.001933
2256,0.001561
2257,0.001338
2258,0.001477
2259,0.001575
2260,0.001410
2261,0.001239
2262,0.001305
2263,0.001413
2264,0.001323
2265,0.001143
2266,0.001132
2267,0.001262
2268,0.001294
2269,0.001154
2270,0.001037
2271,0.001086
2272,0.001189
2273,0.001182
2274,0.001067
2275,0.001001
2276,0.001044
2277,0.001109
2278,0.001098
2279,0.001027
2280,0.000987
2281,0.001007
2282,0.001041
2283,0.001036
2284,0.001001
2285,0.000976
2286,0.000979
2287,0.000992
2288,0.000990
2289,0.000973
2290,0.000960
2291,0.000958
2292,0.000961
2293,0.000959
2294,0.000949
2295,0.000940
2296,0.000937
2297,0.000939
2298,0.000939
2299,0.000934
2300,0.000928
2301,0.000929
2302,0.000939
2303,0.000961
2304,0.000997
2305,0.001067
2306,0.001206
2307,0.001492
2308,0.002056
2309,0.003162
2310,0.005018
2311,0.007227
2312,0.007637
2313,0.005577
2314,0.003870
2315,0.004840
2316,0.006689
2317,0.005342
2318,0.003018
2319,0.002675
2320,0.003000
2321,0.002069
2322,0.001576
2323,0.002764
2324,0.003229
2325,0.002003
2326,0.001558
2327,0.002041
2328,0.001675
2329,0.001180
2330,0.001579
2331,0.001814
2332,0.001452
2333,0.001360
2334,0.001475
2335,0.001163
2336,0.000928
2337,0.001212
2338,0.001356
2339,0.001136
2340,0.001088
2341,0.001164
2342,0.001025
2343,0.000918
2344,0.001004
2345,0.001008
2346,0.000931
2347,0.000981
2348,0.001041
2349,0.000950
2350,0.000866
2351,0.000894
2352,0.000900
2353,0.000853
2354,0.000859
2355,0.000896
2356,0.000879
2357,0.000851
2358,0.000866
2359,0.000869
2360,0.000831
2361,0.000808
2362,0.000817
2363,0.000815
2364,0.000797
2365,0.000797
2366,0.000806
2367,0.000800
2368,0.000791
2369,0.000795
2370,0.000800
2371,0.000793
2372,0.000785
2373,0.000784
2374,0.000783
2375,0.000778
2376,0.000775
2377,0.000775
2378,0.000774
2379,0.000771
2380,0.000771
2381,0.000775
2382,0.000782
2383,0.000791
2384,0.000808
2385,0.000835
2386,0.000878
2387,0.000944
2388,0.001053
2389,0.001224
2390,0.001507
2391,0.001944
2392,0.002674
2393,0.003752
2394,0.005390
2395,0.006984
2396,0.007962
2397,0.006526
2398,0.003705
2399,0.001254
2400,0.000886
2401,0.002274
2402,0.003771
2403,0.003918
2404,0.002448
2405,0.001039
2406,0.000895
2407,0.001774
2408,0.002489
2409,0.002150
2410,0.001254
2411,0.000771
2412,0.001069
2413,0.001604
2414,0.001656
2415,0.001206
2416,0.000779
2417,0.000800
2418,0.001120
2419,0.001287
2420,0.001112
2421,0.000803
2422,0.000692
2423,0.000833
2424,0.001005
2425,0.001004
2426,0.000837
2427,0.000693
2428,0.000693
2429,0.000793
2430,0.000863
2431,0.000826
2432,0.000730
2433,0.000669
2434,0.000682
2435,0.000733
2436,0.000759
2437,0.000734
2438,0.000682
2439,0.000650
2440,0.000655
2441,0.000681
2442,0.000698
2443,0.000688
2444,0.000661
2445,0.000636
2446,0.000629
2447,0.000638
2448,0.000650
2449,0.000652
2450,0.000643
2451,0.000628
2452,0.000617
2453,0.000614
2454,0.000617
2455,0.000621
2456,0.000621
2457,0.000616
2458,0.000608
2459,0.000600
2460,0.000595
2461,0.000594
2462,0.000594
2463,0.000595
2464,0.000593
2465,0.000590
2466,0.000585
2467,0.000581
2468,0.000577
2469,0.000574
2470,0.000573
2471,0.000572
2472,0.000571
2473,0.000570
2474,0.000569
2475,0.000567
2476,0.000566
2477,0.000567
2478,0.000571
2479,0.000580
2480,0.000597
2481,0.000630
2482,0.000692
2483,0.000806
2484,0.001019
2485,0.001418
2486,0.002160
2487,0.003526
2488,0.005818
2489,0.008766
2490,0.010088
2491,0.007360
2492,0.002476
2493,0.000796
2494,0.003121
2495,0.005418
2496,0.004049
2497,0.001180
2498,0.001205
2499,0.003191
2500,0.003343
2501,0.001364
2502,0.000726
2503,0.002073
2504,0.002502
2505,0.001280
2506,0.000641
2507,0.001492
2508,0.001869
2509,0.001048
2510,0.000618
2511,0.001162
2512,0.001441
2513,0.000874
2514,0.000584
2515,0.000931
2516,0.001118
2517,0.000769
2518,0.000573
2519,0.000795
2520,0.000897
2521,0.000681
2522,0.000552
2523,0.000699
2524,0.000771
2525,0.000629
2526,0.000538
2527,0.000622
2528,0.000681
2529,0.000595
2530,0.000529
2531,0.000573
2532,0.000620
2533,0.000572
2534,0.000518
2535,0.000538
2536,0.000573
2537,0.000552
2538,0.000512
2539,0.000515
2540,0.000540
2541,0.000534
2542,0.000505
2543,0.000498
2544,0.000513
2545,0.000517
2546,0.000500
2547,0.000488
2548,0.000494
2549,0.000500
2550,0.000492
2551,0.000480
2552,0.000479
2553,0.000484
2554,0.000483
2555,0.000475
2556,0.000469
2557,0.000471
2558,0.000472
2559,0.000468
2560,0.000463
2561,0.000460
2562,0.000461
2563,0.000460
2564,0.000456
2565,0.000453
2566,0.000451
2567,0.000451
2568,0.000449
2569,0.000446
2570,0.000443
2571,0.000442
2572,0.000441
2573,0.000440
2574,0.000437
2575,0.000435
2576,0.000433
2577,0.000432
2578,0.000431
2579,0.000429
2580,0.000427
2581,0.000425
2582,0.000424
2583,0.000423
2584,0.000421
2585,0.000420
2586,0.000419
2587,0.000419
2588,0.000419
2589,0.000420
2590,0.000424
2591,0.000430
2592,0.000441
2593,0.000461
2594,0.000496
2595,0.000557
2596,0.000662
2597,0.000847
2598,0.001169
2599,0.001735
2600,0.002701
2601,0.004330
2602,0.006727
2603,0.009369
2604,0.009809
2605,0.006664
2606,0.002134
2607,0.000614
2608,0.002561
2609,0.004914
2610,0.004575
2611,0.001934
2612,0.000642
2613,0.001775
2614,0.003097
2615,0.002545
2616,0.001002
2617,0.000745
2618,0.001666
2619,0.002020
2620,0.001238
2621,0.000614
2622,0.000951
2623,0.001392
2624,0.001148
2625,0.000645
2626,0.000662
2627,0.000962
2628,0.000941
2629,0.000647
2630,0.000549
2631,0.000717
2632,0.000760
2633,0.000602
2634,0.000493
2635,0.000572
2636,0.000640
2637,0.000559
2638,0.000458
2639,0.000473
2640,0.000546
2641,0.000529
2642,0.000447
2643,0.000415
2644,0.000461
2645,0.000490
2646,0.000449
2647,0.000398
2648,0.000401
2649,0.000438
2650,0.000439
2651,0.000402
2652,0.000377
2653,0.000391
2654,0.000411
2655,0.000403
2656,0.000378
2657,0.000367
2658,0.000378
2659,0.000386
2660,0.000378
2661,0.000363
2662,0.000360
2663,0.000365
2664,0.000367
2665,0.000361
2666,0.000353
2667,0.000352
2668,0.000354
2669,0.000354
2670,0.000350
2671,0.000346
2672,0.000346
2673,0.000350
2674,0.000353
2675,0.000356
2676,0.000364
2677,0.000382
2678,0.000418
2679,0.000480
2680,0.000590
2681,0.000793
2682,0.001158
2683,0.001847
2684,0.003013
2685,0.005146
2686,0.008076
2687,0.012046
2688,0.012885
2689,0.010015
2690,0.003787
2691,0.000703
2692,0.002303
2693,0.005565
2694,0.006566
2695,0.003561
2696,0.000920
2697,0.001414
2698,0.003393
2699,0.003831
2700,0.001936
2701,0.000677
2702,0.001461
2703,0.002497
2704,0.002099
2705,0.000876
2706,0.000724
2707,0.001497
2708,0.001662
2709,0.000981
2710,0.000537
2711,0.000909
2712,0.001233
2713,0.000917
2714,0.000517
2715,0.000602
2716,0.000890
2717,0.000809
2718,0.000507
2719,0.000456
2720,0.000653
2721,0.000698
2722,0.000510
2723,0.000391
2724,0.000481
2725,0.000587
2726,0.000512
2727,0.000384
2728,0.000379
2729,0.000467
2730,0.000489
2731,0.000405
2732,0.000346
2733,0.000374
2734,0.000427
2735,0.000414
2736,0.000356
2737,0.000333
2738,0.000360
2739,0.000386
2740,0.000368
2741,0.000334
2742,0.000325
2743,0.000343
2744,0.000355
2745,0.000341
2746,0.000322
2747,0.000317
2748,0.000327
2749,0.000332
2750,0.000324
2751,0.000313
2752,0.000309
2753,0.000314
2754,0.000316
2755,0.000311
2756,0.000304
2757,0.000301
2758,0.000303
2759,0.000304
2760,0.000301
2761,0.000296
2762,0.000294
2763,0.000294
2764,0.000294
2765,0.000292
2766,0.000289
2767,0.000286
2768,0.000286
2769,0.000286
2770,0.000285
2771,0.000282
2772,0.000280
2773,0.000278
2774,0.000278
2775,0.000277
2776,0.000276
2777,0.000274
2778,0.000272
2779,0.000271
2780,0.000270
2781,0.000269
2782,0.000268
2783,0.000267
2784,0.000265
2785,0.000264
2786,0.000263
2787,0.000262
2788,0.000261
2789,0.000260
2790,0.000259
2791,0.000257
2792,0.000256
2793,0.000255
2794,0.000254
2795,0.000253
2796,0.000252
2797,0.000251
2798,0.000250
2799,0.000249
2800,0.000248
2801,0.000247
2802,0.000246
2803,0.000245
2804,0.000244
2805,0.000243
2806,0.000242
2807,0.000241
2808,0.000240
2809,0.000239
2810,0.000238
2811,0.000237
2812,0.000236
2813,0.000235
2814,0.000234
2815,0.000233
2816,0.000232
2817,0.000231
2818,0.000230
2819,0.000229
2820,0.000228
2821,0.000227
2822,0.000226
2823,0.000225
2824,0.000225
2825,0.000224
2826,0.000223
2827,0.000222
2828,0.000221
2829,0.000220
2830,0.000219
2831,0.000218
2832,0.000218
2833,0.000217
2834,0.000216
2835,0.000215
2836,0.000214
2837,0.000213
2838,0.000212
2839,0.000212
2840,0.000211
2841,0.000210
2842,0.000209
2843,0.000208
2844,0.000208
2845,0.000207
2846,0.000206
2847,0.000205
2848,0.000204
2849,0.000204
2850,0.000203
2851,0.000202
2852,0.000201
2853,0.000200
2854,0.000200
2855,0.000199
2856,0.000198
2857,0.000197
2858,0.000197
2859,0.000196
2860,0.000195
2861,0.000194
2862,0.000194
2863,0.000193
2864,0.000192
2865,0.000191
2866,0.000191
2867,0.000190
2868,0.000189
2869,0.000189
2870,0.000188
2871,0.000187
2872,0.000187
2873,0.000186
2874,0.000185
2875,0.000185
2876,0.000185
2877,0.000185
2878,0.000185
2879,0.000186
2880,0.000189
2881,0.000194
2882,0.000203
2883,0.000218
2884,0.000246
2885,0.000295
2886,0.000380
2887,0.000532
2888,0.000798
2889,0.001272
2890,0.002082
2891,0.003484
2892,0.005666
2893,0.008928
2894,0.012148
2895,0.013328
2896,0.009130
2897,0.003318
2898,0.000938
2899,0.003139
2900,0.005907
2901,0.005081
2902,0.001858
2903,0.000972
2904,0.002910
2905,0.003794
2906,0.002078
2907,0.000572
2908,0.001373
2909,0.002384
2910,0.001668
2911,0.000673
2912,0.001033
2913,0.001604
2914,0.001080
2915,0.000462
2916,0.000744
2917,0.001144
2918,0.000771
2919,0.000394
2920,0.000626
2921,0.000805
2922,0.000502
2923,0.000287
2924,0.000515
2925,0.000634
2926,0.000382
2927,0.000249
2928,0.000421
2929,0.000485
2930,0.000301
2931,0.000222
2932,0.000352
2933,0.000402
2934,0.000271
2935,0.000209
2936,0.000291
2937,0.000327
2938,0.000247
2939,0.000203
2940,0.000254
2941,0.000281
2942,0.000233
2943,0.000201
2944,0.000226
2945,0.000242
2946,0.000215
2947,0.000196
2948,0.000211
2949,0.000222
2950,0.000205
2951,0.000191
2952,0.000199
2953,0.000205
2954,0.000194
2955,0.000184
2956,0.000189
2957,0.000195
2958,0.000189
2959,0.000180
2960,0.000181
2961,0.000186
2962,0.000183
2963,0.000176
2964,0.000174
2965,0.000178
2966,0.000178
2967,0.000173
2968,0.000170
2969,0.000172
2970,0.000173
2971,0.000170
2972,0.000167
2973,0.000167
2974,0.000167
2975,0.000166
2976,0.000164
2977,0.000163
2978,0.000163
2979,0.000163
2980,0.000161
2981,0.000160
2982,0.000160
2983,0.000159
2984,0.000158
2985,0.000157
2986,0.000156
2987,0.000156
2988,0.000155
2989,0.000154
2990,0.000153
2991,0.000153
2992,0.000153
2993,0.000152
2994,0.000151
2995,0.000150
2996,0.000150
2997,0.000149
2998,0.000148
2999,0.000148
3000,0.000147
3001,0.000147
3002,0.000146
3003,0.000146
3004,0.000145
3005,0.000145
3006,0.000144
3007,0.000144
3008,0.000144
3009,0.000145
3010,0.000146
3011,0.000147
3012,0.000150
3013,0.000154
3014,0.000161
3015,0.000172
3016,0.000190
3017,0.000218
3018,0.000263
3019,0.000337
3020,0.000452
3021,0.000643
3022,0.000939
3023,0.001435
3024,0.002167
3025,0.003369
3026,0.004922
3027,0.007234
3028,0.009172
3029,0.010968
3030,0.009676
3031,0.006664
3032,0.002623
3033,0.000504
3034,0.000870
3035,0.002704
3036,0.004279
3037,0.003895
3038,0.002250
3039,0.000816
3040,0.000752
3041,0.001597
3042,0.002128
3043,0.001739
3044,0.000858
3045,0.000464
3046,0.000773
3047,0.001217
3048,0.001192
3049,0.000714
3050,0.000345
3051,0.000407
3052,0.000684
3053,0.000777
3054,0.000569
3055,0.000324
3056,0.000293
3057,0.000432
3058,0.000512
3059,0.000413
3060,0.000257
3061,0.000219
3062,0.000308
3063,0.000388
3064,0.000350
3065,0.000237
3066,0.000167
3067,0.000198
3068,0.000272
3069,0.000295
3070,0.000244
3071,0.000177
3072,0.000160
3073,0.000192
3074,0.000224
3075,0.000219
3076,0.000183
3077,0.000156
3078,0.000159
3079,0.000179
3080,0.000190
3081,0.000180
3082,0.000159
3083,0.000148
3084,0.000151
3085,0.000160
3086,0.000164
3087,0.000158
3088,0.000149
3089,0.000144
3090,0.000146
3091,0.000149
3092,0.000148
3093,0.000144
3094,0.000139
3095,0.000137
3096,0.000138
3097,0.000139
3098,0.000139
3099,0.000137
3100,0.000134
3101,0.000132
3102,0.000132
3103,0.000133
3104,0.000133
3105,0.000132
3106,0.000130
3107,0.000128
3108,0.000126
3109,0.000126
3110,0.000126
3111,0.000126
3112,0.000125
3113,0.000124
3114,0.000123
3115,0.000122
3116,0.000121
3117,0.000121
3118,0.000121
3119,0.000120
3120,0.000120
3121,0.000119
3122,0.000118
3123,0.000117
3124,0.000117
3125,0.000117
3126,0.000116
3127,0.000116
3128,0.000115
3129,0.000115
3130,0.000115
3131,0.000114
3132,0.000115
3133,0.000115
3134,0.000116
3135,0.000117
3136,0.000120
3137,0.000124
3138,0.000131
3139,0.000142
3140,0.000160
3141,0.000189
3142,0.000237
3143,0.000313
3144,0.000440
3145,0.000643
3146,0.000983
3147,0.001516
3148,0.002399
3149,0.003675
3150,0.005636
3151,0.007787
3152,0.009938
3153,0.009485
3154,0.006655
3155,0.002421
3156,0.000336
3157,0.001196
3158,0.003386
3159,0.004497
3160,0.003074
3161,0.001043
3162,0.000486
3163,0.001498
3164,0.002398
3165,0.001850
3166,0.000685
3167,0.000368
3168,0.001037
3169,0.001534
3170,0.001076
3171,0.000336
3172,0.000256
3173,0.000753
3174,0.001009
3175,0.000651
3176,0.000220
3177,0.000244
3178,0.000543
3179,0.000623
3180,0.000380
3181,0.000186
3182,0.000264
3183,0.000414
3184,0.000386
3185,0.000222
3186,0.000162
3187,0.000251
3188,0.000326
3189,0.000270
3190,0.000161
3191,0.000142
3192,0.000209
3193,0.000250
3194,0.000210
3195,0.000146
3196,0.000137
3197,0.000173
3198,0.000193
3199,0.000169
3200,0.000136
3201,0.000134
3202,0.000154
3203,0.000162
3204,0.000145
3205,0.000126
3206,0.000124
3207,0.000137
3208,0.000144
3209,0.000135
3210,0.000121
3211,0.000117
3212,0.000123
3213,0.000129
3214,0.000126
3215,0.000118
3216,0.000114
3217,0.000116
3218,0.000119
3219,0.000118
3220,0.000113
3221,0.000110
3222,0.000110
3223,0.000112
3224,0.000112
3225,0.000110
3226,0.000107
3227,0.000105
3228,0.000106
3229,0.000107
3230,0.000106
3231,0.000104
3232,0.000103
3233,0.000102
3234,0.000102
3235,0.000102
3236,0.000102
3237,0.000100
3238,0.000099
3239,0.989945
3240,0.971763
3241,0.946266
3242,0.915466
3243,0.881528
3244,0.846798
3245,0.813561
3246,0.783587
3247,0.757729
3248,0.735790
3249,0.716950
3250,0.700161
3251,0.684350
3252,0.668567
3253,0.652196
3254,0.635047
3255,0.617328
3256,0.599547
3257,0.582307
3258,0.566020
3259,0.550748
3260,0.536317
3261,0.522476
3262,0.508968
3263,0.495517
3264,0.481851
3265,0.467784
3266,0.453306
3267,0.438601
3268,0.424004
3269,0.409887
3270,0.396448
3271,0.383537
3272,0.370732
3273,0.357659
3274,0.344284
3275,0.330846
3276,0.317520
3277,0.304335
3278,0.291464
3279,0.279103
3280,0.267126
3281,0.255418
3282,0.243992
3283,0.232569
3284,0.220647
3285,0.208108
3286,0.195471
3287,0.183339
3288,0.171740
3289,0.160515
3290,0.149944
3291,0.140134
3292,0.130939
3293,0.122328
3294,0.114162
3295,0.106146
3296,0.098455
3297,0.091159
3298,0.084280
3299,0.077963
3300,0.072125
3301,0.066804
3302,0.061926
3303,0.057241
3304,0.052909
3305,0.049045
3306,0.045840
3307,0.042954
3308,0.040177
3309,0.037465
3310,0.034913
3311,0.032485
3312,0.030031
3313,0.027767
3314,0.026000
3315,0.024687
3316,0.023680
3317,0.022916
3318,0.022337
3319,0.021810
3320,0.021275
3321,0.020682
3322,0.020033
3323,0.019361
3324,0.018783
3325,0.018297
3326,0.017824
3327,0.017359
3328,0.016914
3329,0.016490
3330,0.016056
3331,0.015623
3332,0.015216
3333,0.014818
3334,0.014463
3335,0.014169
3336,0.013929
3337,0.013727
3338,0.013549
3339,0.013381
3340,0.013213
3341,0.013051
3342,0.012891
3343,0.012718
3344,0.012548
3345,0.012397
3346,0.012253
3347,0.012109
3348,0.011973
3349,0.011854
3350,0.011749
3351,0.011652
3352,0.011564
3353,0.011487
3354,0.011428
3355,0.011391
3356,0.011393
3357,0.011410
3358,0.011385
3359,0.011245
3360,0.011073
3361,0.010991
3362,0.011001
3363,0.011011
3364,0.010941
3365,0.010811
3366,0.010713
3367,0.010689
3368,0.010692
3369,0.010657
3370,0.010575
3371,0.010493
3372,0.010449
3373,0.010437
3374,0.010424
3375,0.010388
3376,0.010330
3377,0.010272
3378,0.010232
3379,0.010210
3380,0.010194
3381,0.010172
3382,0.010137
3383,0.010095
3384,0.010053
3385,0.010017
3386,0.009989
3387,0.009968
3388,0.009949
3389,0.009929
3390,0.009906
3391,0.009881
3392,0.009855
3393,0.009827
3394,0.009799
3395,0.009771
3396,0.009745
3397,0.009720
3398,0.009695
3399,0.009672
3400,0.009650
3401,0.009629
3402,0.009609
3403,0.009592
3404,0.009578
3405,0.009573
3406,0.009581
3407,0.009615
3408,0.009692
3409,0.009832
3410,0.010018
3411,0.010150
3412,0.010051
3413,0.009713
3414,0.009405
3415,0.009376
3416,0.009550
3417,0.009662
3418,0.009559
3419,0.009348
3420,0.009253
3421,0.009320
3422,0.009401
3423,0.009364
3424,0.009237
3425,0.009153
3426,0.009169
3427,0.009218
3428,0.009208
3429,0.009130
3430,0.009056
3431,0.009043
3432,0.009068
3433,0.009074
3434,0.009032
3435,0.008971
3436,0.008935
3437,0.008935
3438,0.008943
3439,0.008930
3440,0.008893
3441,0.008852
3442,0.008826
3443,0.008818
3444,0.008812
3445,0.008798
3446,0.008775
3447,0.008749
3448,0.008725
3449,0.008706
3450,0.008688
3451,0.008670
3452,0.008653
3453,0.008636
3454,0.008621
3455,0.008606
3456,0.008589
3457,0.008571
3458,0.008550
3459,0.008529
3460,0.008509
3461,0.008490
3462,0.008473
3463,0.008455
3464,0.008438
3465,0.008421
3466,0.008403
3467,0.008386
3468,0.008370
3469,0.008355
3470,0.008344
3471,0.008339
3472,0.008344
3473,0.008371
3474,0.008443
3475,0.008608
3476,0.008932
3477,0.009469
3478,0.010002
3479,0.009986
3480,0.009080
3481,0.008223
3482,0.008336
3483,0.008982
3484,0.009081
3485,0.008443
3486,0.008075
3487,0.008403
3488,0.008693
3489,0.008402
3490,0.008030
3491,0.008137
3492,0.008388
3493,0.008274
3494,0.007992
3495,0.007988
3496,0.008162
3497,0.008146
3498,0.007949
3499,0.007885
3500,0.007989
3501,0.008023
3502,0.007905
3503,0.007813
3504,0.007849
3505,0.007902
3506,0.007854
3507,0.007766
3508,0.007744
3509,0.007780
3510,0.007784
3511,0.007730
3512,0.007677
3513,0.007673
3514,0.007689
3515,0.007679
3516,0.007638
3517,0.007602
3518,0.007593
3519,0.007597
3520,0.007587
3521,0.007559
3522,0.007529
3523,0.007513
3524,0.007507
3525,0.007501
3526,0.007484
3527,0.007460
3528,0.007438
3529,0.007424
3530,0.007414
3531,0.007404
3532,0.007389
3533,0.007371
3534,0.007351
3535,0.007335
3536,0.007321
3537,0.007309
3538,0.007297
3539,0.007283
3540,0.007267
3541,0.007250
3542,0.007234
3543,0.007218
3544,0.007204
3545,0.007191
3546,0.007177
3547,0.007164
3548,0.007150
3549,0.007135
3550,0.007121
3551,0.007106
3552,0.007092
3553,0.007078
3554,0.007066
3555,0.007057
3556,0.007052
3557,0.007057
3558,0.007080
3559,0.007143
3560,0.007282
3561,0.007560
3562,0.008018
3563,0.008531
3564,0.008640
3565,0.008046
3566,0.007279
3567,0.007188
3568,0.007718
3569,0.008033
3570,0.007644
3571,0.007149
3572,0.007204
3573,0.007500
3574,0.007381
3575,0.006985
3576,0.006891
3577,0.007061
3578,0.007056
3579,0.006862
3580,0.006811
3581,0.006925
3582,0.006939
3583,0.006828
3584,0.006793
3585,0.006850
3586,0.006846
3587,0.006762
3588,0.006731
3589,0.006767
3590,0.006756
3591,0.006689
3592,0.006662
3593,0.006694
3594,0.006706
3595,0.006666
3596,0.006650
3597,0.006693
3598,0.006746
3599,0.006766
3600,0.006791
3601,0.006864
3602,0.006966
3603,0.007017
3604,0.007013
3605,0.006955
3606,0.006859
3607,0.006703
3608,0.006519
3609,0.006378
3610,0.006323
3611,0.006336
3612,0.006377
3613,0.006425
3614,0.006475
3615,0.006515
3616,0.006520
3617,0.006489
3618,0.006427
3619,0.006357
3620,0.006289
3621,0.006229
3622,0.006184
3623,0.006155
3624,0.006143
3625,0.006141
3626,0.006146
3627,0.006154
3628,0.006167
3629,0.006183
3630,0.006205
3631,0.006234
3632,0.006276
3633,0.006330
3634,0.006404
3635,0.006484
3636,0.006576
3637,0.006646
3638,0.006685
3639,0.006644
3640,0.006532
3641,0.006353
3642,0.006173
3643,0.006038
3644,0.005986
3645,0.006014
3646,0.006099
3647,0.006202
3648,0.006278
3649,0.006284
3650,0.006201
3651,0.006054
3652,0.005901
3653,0.005798
3654,0.005768
3655,0.005798
3656,0.005853
3657,0.005897
3658,0.005903
3659,0.005867
3660,0.005800
3661,0.005727
3662,0.005674
3663,0.005650
3664,0.005655
3665,0.005676
3666,0.005701
3667,0.005719
3668,0.005727
3669,0.005725
3670,0.005727
3671,0.005745
3672,0.005809
3673,0.005945
3674,0.006204
3675,0.006607
3676,0.007181
3677,0.007697
3678,0.007889
3679,0.007292
3680,0.006272
3681,0.005508
3682,0.005511
3683,0.006057
3684,0.006515
3685,0.006445
3686,0.005883
3687,0.005415
3688,0.005409
3689,0.005730
3690,0.005962
3691,0.005837
3692,0.005509
3693,0.005296
3694,0.005351
3695,0.005533
3696,0.005609
3697,0.005498
3698,0.005308
3699,0.005211
3700,0.005253
3701,0.005347
3702,0.005379
3703,0.005311
3704,0.005201
3705,0.005130
3706,0.005132
3707,0.005177
3708,0.005208
3709,0.005192
3710,0.005137
3711,0.005075
3712,0.005036
3713,0.005031
3714,0.005044
3715,0.005057
3716,0.005053
3717,0.005030
3718,0.004997
3719,0.004964
3720,0.004940
3721,0.004927
3722,0.004922
3723,0.004921
3724,0.004922
3725,0.004924
3726,0.004930
3727,0.004952
3728,0.005010
3729,0.005149
3730,0.005450
3731,0.006037
3732,0.006960
3733,0.007827
3734,0.007632
3735,0.006061
3736,0.004825
3737,0.005219
3738,0.006258
3739,0.006215
3740,0.005149
3741,0.004756
3742,0.005385
3743,0.005698
3744,0.005118
3745,0.004670
3746,0.004981
3747,0.005291
3748,0.004993
3749,0.004650
3750,0.004780
3751,0.004991
3752,0.004845
3753,0.004615
3754,0.004657
3755,0.004786
3756,0.004716
3757,0.004567
3758,0.004568
3759,0.004643
3760,0.004616
3761,0.004526
3762,0.004517
3763,0.004575
3764,0.004590
3765,0.004569
3766,0.004616
3767,0.004778
3768,0.005017
3769,0.005383
3770,0.005976
3771,0.006891
3772,0.007696
3773,0.007837
3774,0.006690
3775,0.005205
3776,0.004458
3777,0.004817
3778,0.005614
3779,0.005892
3780,0.005365
3781,0.004579
3782,0.004395
3783,0.004822
3784,0.005172
3785,0.004949
3786,0.004419
3787,0.004225
3788,0.004480
3789,0.004742
3790,0.004648
3791,0.004319
3792,0.004139
3793,0.004232
3794,0.004400
3795,0.004415
3796,0.004261
3797,0.004104
3798,0.004077
3799,0.004158
3800,0.004227
3801,0.004195
3802,0.004088
3803,0.003997
3804,0.003987
3805,0.004036
3806,0.004070
3807,0.004045
3808,0.003980
3809,0.003924
3810,0.003911
3811,0.003930
3812,0.003948
3813,0.003943
3814,0.003914
3815,0.003878
3816,0.003850
3817,0.003837
3818,0.003838
3819,0.003849
3820,0.003862
3821,0.003879
3822,0.003904
3823,0.003953
3824,0.004044
3825,0.004220
3826,0.004491
3827,0.004905
3828,0.005307
3829,0.005611
3830,0.005383
3831,0.004808
3832,0.004170
3833,0.003982
3834,0.004277
3835,0.004669
3836,0.004781
3837,0.004390
3838,0.003902
3839,0.003698
3840,0.003844
3841,0.004061
3842,0.004040
3843,0.003814
3844,0.003593
3845,0.003573
3846,0.003707
3847,0.003807
3848,0.003767
3849,0.003625
3850,0.003531
3851,0.003558
3852,0.003662
3853,0.003750
3854,0.003767
3855,0.003762
3856,0.003819
3857,0.004010
3858,0.004364
3859,0.004812
3860,0.005345
3861,0.005726
3862,0.005938
3863,0.005680
3864,0.005137
3865,0.004490
3866,0.004122
3867,0.004129
3868,0.004364
3869,0.004457
3870,0.004216
3871,0.003773
3872,0.003486
3873,0.003545
3874,0.003815
3875,0.004011
3876,0.003895
3877,0.003576
3878,0.003299
3879,0.003257
3880,0.003394
3881,0.003516
3882,0.003495
3883,0.003343
3884,0.003207
3885,0.003182
3886,0.003258
3887,0.003341
3888,0.003346
3889,0.003266
3890,0.003158
3891,0.003093
3892,0.003098
3893,0.003149
3894,0.003204
3895,0.003225
3896,0.003220
3897,0.003209
3898,0.003241
3899,0.003345
3900,0.003559
3901,0.003895
3902,0.004399
3903,0.004997
3904,0.005643
3905,0.005860
3906,0.005543
3907,0.004503
3908,0.003489
3909,0.003008
3910,0.003205
3911,0.003735
3912,0.004075
3913,0.003986
3914,0.003507
3915,0.003093
3916,0.003001
3917,0.003199
3918,0.003430
3919,0.003433
3920,0.003212
3921,0.002924
3922,0.002789
3923,0.002852
3924,0.003003
3925,0.003096
3926,0.003049
3927,0.002915
3928,0.002786
3929,0.002742
3930,0.002782
3931,0.002853
3932,0.002895
3933,0.002877
3934,0.002817
3935,0.002751
3936,0.002722
3937,0.002746
3938,0.002830
3939,0.002967
3940,0.003163
3941,0.003428
3942,0.003811
3943,0.004300
3944,0.004940
3945,0.005448
3946,0.005713
3947,0.005213
3948,0.004298
3949,0.003310
3950,0.002847
3951,0.002978
3952,0.003409
3953,0.003741
3954,0.003662
3955,0.003301
3956,0.002899
3957,0.002744
3958,0.002836
3959,0.003003
3960,0.003044
3961,0.002898
3962,0.002679
3963,0.002533
3964,0.002536
3965,0.002637
3966,0.002735
3967,0.002740
3968,0.002652
3969,0.002521
3970,0.002424
3971,0.002392
3972,0.002418
3973,0.002457
3974,0.002477
3975,0.002458
3976,0.002418
3977,0.002386
3978,0.002397
3979,0.002487
3980,0.002690
3981,0.003062
3982,0.003651
3983,0.004464
3984,0.005227
3985,0.005462
3986,0.004700
3987,0.003556
3988,0.002991
3989,0.003379
3990,0.003953
3991,0.003862
3992,0.003010
3993,0.002453
3994,0.002731
3995,0.003360
3996,0.003390
3997,0.002744
3998,0.002160
3999,0.002231
4000,0.002646
4001,0.002772
4002,0.002454
4003,0.002131
4004,0.002150
4005,0.002357
4006,0.002397
4007,0.002194
4008,0.001997
4009,0.002014
4010,0.002169
4011,0.002247
4012,0.002154
4013,0.001999
4014,0.001935
4015,0.001988
4016,0.002063
4017,0.002072
4018,0.002023
4019,0.001996
4020,0.002070
4021,0.002272
4022,0.002627
4023,0.003204
4024,0.004180
4025,0.005653
4026,0.007350
4027,0.008216
4028,0.007140
4029,0.005377
4030,0.004716
4031,0.006058
4032,0.006382
4033,0.004661
4034,0.002632
4035,0.003197
4036,0.004560
4037,0.003823
4038,0.002517
4039,0.002804
4040,0.003606
4041,0.003038
4042,0.002145
4043,0.002441
4044,0.002890
4045,0.002440
4046,0.002111
4047,0.002464
4048,0.002472
4049,0.001946
4050,0.001843
4051,0.002222
4052,0.002233
4053,0.001869
4054,0.001863
4055,0.002084
4056,0.001960
4057,0.001668
4058,0.001703
4059,0.001907
4060,0.001878
4061,0.001710
4062,0.001708
4063,0.001794
4064,0.001744
4065,0.001627
4066,0.001618
4067,0.001673
4068,0.001652
4069,0.001583
4070,0.001575
4071,0.001613
4072,0.001602
4073,0.001546
4074,0.001521
4075,0.001549
4076,0.001570
4077,0.001552
4078,0.001535
4079,0.001559
4080,0.001620
4081,0.001693
4082,0.001812
4083,0.002035
4084,0.002489
4085,0.003243
4086,0.004614
4087,0.006273
4088,0.008236
4089,0.007864
4090,0.005789
4091,0.002873
4092,0.002029
4093,0.003278
4094,0.004451
4095,0.004114
4096,0.002431
4097,0.001802
4098,0.002657
4099,0.003380
4100,0.002898
4101,0.001753
4102,0.001609
4103,0.002373
4104,0.002661
4105,0.002058
4106,0.001398
4107,0.001556
4108,0.002069
4109,0.002050
4110,0.001603
4111,0.001380
4112,0.001617
4113,0.001854
4114,0.001684
4115,0.001385
4116,0.001340
4117,0.001531
4118,0.001645
4119,0.001512
4120,0.001340
4121,0.001325
4122,0.001438
4123,0.001508
4124,0.001449
4125,0.001373
4126,0.001399
4127,0.001544
4128,0.001745
4129,0.001954
4130,0.002274
4131,0.002797
4132,0.003607
4133,0.004492
4134,0.005064
4135,0.004794
4136,0.003819
4137,0.002707
4138,0.002198
4139,0.002266
4140,0.002508
4141,0.002441
4142,0.002037
4143,0.001665
4144,0.001634
4145,0.001948
4146,0.002263
4147,0.002280
4148,0.001923
4149,0.001460
4150,0.001213
4151,0.001267
4152,0.001465
4153,0.001588
4154,0.001542
4155,0.001405
4156,0.001313
4157,0.001330
4158,0.001409
4159,0.001445
4160,0.001389
4161,0.001258
4162,0.001136
4163,0.001079
4164,0.001093
4165,0.001137
4166,0.001160
4167,0.001142
4168,0.001090
4169,0.001034
4170,0.001001
4171,0.001001
4172,0.001026
4173,0.001062
4174,0.001096
4175,0.001125
4176,0.001158
4177,0.001215
4178,0.001328
4179,0.001550
4180,0.001954
4181,0.002679
4182,0.003832
4183,0.005587
4184,0.007284
4185,0.008240
4186,0.006601
4187,0.003749
4188,0.001534
4189,0.001490
4190,0.002928
4191,0.004100
4192,0.003806
4193,0.002335
4194,0.001346
4195,0.001545
4196,0.002346
4197,0.002644
4198,0.002099
4199,0.001368
4200,0.001182
4201,0.001537
4202,0.001826
4203,0.001692
4204,0.001301
4205,0.001084
4206,0.001183
4207,0.001364
4208,0.001378
4209,0.001205
4210,0.001034
4211,0.000999
4212,0.001067
4213,0.001112
4214,0.001074
4215,0.000996
4216,0.000946
4217,0.000947
4218,0.000962
4219,0.000955
4220,0.000925
4221,0.000899
4222,0.000899
4223,0.000919
4224,0.000934
4225,0.000931
4226,0.000919
4227,0.000922
4228,0.000969
4229,0.001073
4230,0.001252
4231,0.001533
4232,0.001990
4233,0.002682
4234,0.003692
4235,0.004710
4236,0.005298
4237,0.004530
4238,0.002896
4239,0.001419
4240,0.001168
4241,0.001928
4242,0.002756
4243,0.002702
4244,0.001845
4245,0.001036
4246,0.000976
4247,0.001457
4248,0.001794
4249,0.001581
4250,0.001084
4251,0.000848
4252,0.001037
4253,0.001342
4254,0.001364
4255,0.001099
4256,0.000817
4257,0.000795
4258,0.000992
4259,0.001175
4260,0.001161
4261,0.000998
4262,0.000858
4263,0.000889
4264,0.001061
4265,0.001285
4266,0.001449
4267,0.001642
4268,0.001889
4269,0.002425
4270,0.003046
4271,0.003883
4272,0.004127
4273,0.004068
4274,0.003119
4275,0.002166
4276,0.001398
4277,0.001124
4278,0.001234
4279,0.001476
4280,0.001700
4281,0.001688
4282,0.001557
4283,0.001319
4284,0.001162
4285,0.001104
4286,0.001115
4287,0.001129
4288,0.001057
4289,0.000947
4290,0.000838
4291,0.000814
4292,0.000873
4293,0.000962
4294,0.001013
4295,0.000969
4296,0.000856
4297,0.000713
4298,0.000605
4299,0.000559
4300,0.000573
4301,0.000623
4302,0.000680
4303,0.000726
4304,0.000750
4305,0.000763
4306,0.000769
4307,0.000787
4308,0.000825
4309,0.000902
4310,0.001038
4311,0.001263
4312,0.001624
4313,0.002150
4314,0.002874
4315,0.003657
4316,0.004252
4317,0.004222
4318,0.003433
4319,0.002392
4320,0.001768
4321,0.002038
4322,0.002827
4323,0.003608
4324,0.003456
4325,0.002663
4326,0.001648
4327,0.001200
4328,0.001293
4329,0.001480
4330,0.001374
4331,0.000986
4332,0.000709
4333,0.000778
4334,0.001098
4335,0.001358
4336,0.001350
4337,0.001131
4338,0.000927
4339,0.000880
4340,0.000951
4341,0.000981
4342,0.000899
4343,0.000727
4344,0.000592
4345,0.000552
4346,0.000588
4347,0.000624
4348,0.000609
4349,0.000544
4350,0.000477
4351,0.000449
4352,0.000466
4353,0.000505
4354,0.000530
4355,0.000527
4356,0.000503
4357,0.000484
4358,0.000490
4359,0.000535
4360,0.000619
4361,0.000752
4362,0.000944
4363,0.001268
4364,0.001781
4365,0.002719
4366,0.004057
4367,0.006138
4368,0.007614
4369,0.008277
4370,0.005842
4371,0.002716
4372,0.000717
4373,0.001025
4374,0.002757
4375,0.003879
4376,0.003518
4377,0.001794
4378,0.000686
4379,0.000941
4380,0.001862
4381,0.002345
4382,0.001722
4383,0.000867
4384,0.000606
4385,0.001009
4386,0.001429
4387,0.001294
4388,0.000844
4389,0.000549
4390,0.000676
4391,0.000957
4392,0.000997
4393,0.000769
4394,0.000496
4395,0.000443
4396,0.000601
4397,0.000747
4398,0.000729
4399,0.000569
4400,0.000430
4401,0.000416
4402,0.000497
4403,0.000565
4404,0.000546
4405,0.000469
4406,0.000398
4407,0.000385
4408,0.000419
4409,0.000450
4410,0.000446
4411,0.000406
4412,0.000363
4413,0.000347
4414,0.000359
4415,0.000383
4416,0.000395
4417,0.000386
4418,0.000362
4419,0.000340
4420,0.000331
4421,0.000338
4422,0.000355
4423,0.000374
4424,0.000391
4425,0.000410
4426,0.000443
4427,0.000506
4428,0.000632
4429,0.000849
4430,0.001247
4431,0.001895
4432,0.003051
4433,0.004621
4434,0.006775
4435,0.007605
4436,0.007008
4437,0.003907
4438,0.001461
4439,0.000953
4440,0.002137
4441,0.003508
4442,0.003142
4443,0.001819
4444,0.000748
4445,0.001060
4446,0.002060
4447,0.002149
4448,0.001315
4449,0.000440
4450,0.000578
4451,0.001296
4452,0.001454
4453,0.000960
4454,0.000426
4455,0.000471
4456,0.000853
4457,0.000958
4458,0.000698
4459,0.000399
4460,0.000389
4461,0.000583
4462,0.000675
4463,0.000559
4464,0.000373
4465,0.000327
4466,0.000430
4467,0.000518
4468,0.000475
4469,0.000345
4470,0.000273
4471,0.000314
4472,0.000390
4473,0.000403
4474,0.000338
4475,0.000274
4476,0.000271
4477,0.000313
4478,0.000343
4479,0.000327
4480,0.000286
4481,0.000257
4482,0.000258
4483,0.000277
4484,0.000287
4485,0.000280
4486,0.000261
4487,0.000247
4488,0.000247
4489,0.000258
4490,0.000270
4491,0.000275
4492,0.000275
4493,0.000278
4494,0.000296
4495,0.000335
4496,0.000399
4497,0.000499
4498,0.000655
4499,0.000915
4500,0.001349
4501,0.002079
4502,0.003260
4503,0.005015
4504,0.007097
4505,0.008448
4506,0.007438
4507,0.004313
4508,0.001401
4509,0.000925
4510,0.002377
4511,0.003715
4512,0.003141
4513,0.001456
4514,0.000650
4515,0.001374
4516,0.002388
4517,0.002119
4518,0.000964
4519,0.000302
4520,0.000759
4521,0.001434
4522,0.001311
4523,0.000684
4524,0.000398
4525,0.000691
4526,0.000961
4527,0.000757
4528,0.000371
4529,0.000303
4530,0.000553
4531,0.000710
4532,0.000561
4533,0.000321
4534,0.000278
4535,0.000411
4536,0.000484
4537,0.000390
4538,0.000257
4539,0.000242
4540,0.000331
4541,0.000390
4542,0.000343
4543,0.000254
4544,0.000219
4545,0.000254
4546,0.000292
4547,0.000277
4548,0.000227
4549,0.000197
4550,0.000211
4551,0.000241
4552,0.000250
4553,0.000228
4554,0.000202
4555,0.000196
4556,0.000210
4557,0.000223
4558,0.000219
4559,0.000203
4560,0.000188
4561,0.000186
4562,0.000194
4563,0.000202
4564,0.000202
4565,0.000197
4566,0.000195
4567,0.000201
4568,0.000219
4569,0.000245
4570,0.000281
4571,0.000337
4572,0.000427
4573,0.000584
4574,0.000844
4575,0.001288
4576,0.002001
4577,0.003186
4578,0.004836
4579,0.006850
4580,0.007713
4581,0.006908
4582,0.004280
4583,0.002792
4584,0.003151
4585,0.004580
4586,0.004416
4587,0.002497
4588,0.000641
4589,0.000683
4590,0.001838
4591,0.002224
4592,0.001532
4593,0.000969
4594,0.001310
4595,0.001685
4596,0.001275
4597,0.000497
4598,0.000352
4599,0.000769
4600,0.000965
4601,0.000714
4602,0.000494
4603,0.000630
4604,0.000778
4605,0.000619
4606,0.000321
4607,0.000251
4608,0.000393
4609,0.000461
4610,0.000358
4611,0.000273
4612,0.000341
4613,0.000438
4614,0.000408
4615,0.000280
4616,0.000210
4617,0.000242
4618,0.000280
4619,0.000246
4620,0.000181
4621,0.000168
4622,0.000211
4623,0.000244
4624,0.000228
4625,0.000194
4626,0.000189
4627,0.000211
4628,0.000223
4629,0.000208
4630,0.000180
4631,0.000170
4632,0.000176
4633,0.000182
4634,0.000174
4635,0.000160
4636,0.000153
4637,0.000155
4638,0.000158
4639,0.000155
4640,0.000149
4641,0.000147
4642,0.000151
4643,0.000159
4644,0.000165
4645,0.000170
4646,0.000182
4647,0.000205
4648,0.000244
4649,0.000303
4650,0.000391
4651,0.000534
4652,0.000754
4653,0.001129
4654,0.001682
4655,0.002629
4656,0.003883
4657,0.005885
4658,0.007461
4659,0.008674
4660,0.006787
4661,0.003786
4662,0.000960
4663,0.000270
4664,0.001515
4665,0.003165
4666,0.003852
4667,0.002644
4668,0.001040
4669,0.000305
4670,0.000780
4671,0.001682
4672,0.001907
4673,0.001358
4674,0.000571
4675,0.000325
4676,0.000647
4677,0.001012
4678,0.001031
4679,0.000669
4680,0.000344
4681,0.000308
4682,0.000481
4683,0.000628
4684,0.000572
4685,0.000393
4686,0.000254
4687,0.000251
4688,0.000334
4689,0.000389
4690,0.000364
4691,0.000276
4692,0.000205
4693,0.000193
4694,0.000224
4695,0.000258
4696,0.000257
4697,0.000222
4698,0.000178
4699,0.000153
4700,0.000156
4701,0.000176
4702,0.000191
4703,0.000186
4704,0.000164
4705,0.000139
4706,0.000125
4707,0.000128
4708,0.000141
4709,0.000150
4710,0.000148
4711,0.000136
4712,0.000121
4713,0.000112
4714,0.000111
4715,0.000116
4716,0.000121
4717,0.000122
4718,0.000118
4719,0.000111
4720,0.000105
4721,0.000101
4722,0.000101
4723,0.000102
4724,0.000103
4725,0.000103
4726,0.000101
4727,0.000098
4728,0.990312
4729,0.972776
4730,0.948116
4731,0.918129
4732,0.884918
4733,0.850824
4734,0.818041
4735,0.788177
4736,0.762067
4737,0.739629
4738,0.719979
4739,0.702033
4740,0.684914
4741,0.668003
4742,0.650914
4743,0.633458
4744,0.615681
4745,0.597886
4746,0.580538
4747,0.564055
4748,0.548632
4749,0.534212
4750,0.520554
4751,0.507326
4752,0.494138
4753,0.480614
4754,0.466526
4755,0.451939
4756,0.437202
4757,0.422745
4758,0.408810
4759,0.395279
4760,0.381688
4761,0.367526
4762,0.352632
4763,0.337194
4764,0.321366
4765,0.305072
4766,0.288341
4767,0.271686
4768,0.255736
4769,0.240525
4770,0.225683
4771,0.211163
4772,0.197084
4773,0.183189
4774,0.169271
4775,0.155886
4776,0.143787
4777,0.133062
4778,0.123608
4779,0.115652
4780,0.109181
4781,0.103684
4782,0.098550
4783,0.093391
4784,0.088109
4785,0.082788
4786,0.077515
4787,0.072279
4788,0.067135
4789,0.062163
4790,0.057453
4791,0.053279
4792,0.049773
4793,0.046890
4794,0.044588
4795,0.042592
4796,0.040533
4797,0.038362
4798,0.036016
4799,0.033501
4800,0.031101
4801,0.028961
4802,0.027226
4803,0.025844
4804,0.024752
4805,0.023927
4806,0.023257
4807,0.022563
4808,0.021675
4809,0.020661
4810,0.019652
4811,0.018770
4812,0.018052
4813,0.017449
4814,0.016921
4815,0.016455
4816,0.016033
4817,0.015600
4818,0.015147
4819,0.014680
4820,0.014245
4821,0.013858
4822,0.013553
4823,0.013340
4824,0.013196
4825,0.013078
4826,0.012942
4827,0.012790
4828,0.012663
4829,0.012560
4830,0.012370
4831,0.012082
4832,0.011878
4833,0.011816
4834,0.011731
4835,0.011521
4836,0.011323
4837,0.011239
4838,0.011172
4839,0.011030
4840,0.010886
4841,0.010817
4842,0.010763
4843,0.010655
4844,0.010537
4845,0.010469
4846,0.010422
4847,0.010342
4848,0.010245
4849,0.010173
4850,0.010123
4851,0.010058
4852,0.009977
4853,0.009906
4854,0.009859
4855,0.009813
4856,0.009754
4857,0.009692
4858,0.009640
4859,0.009598
4860,0.009555
4861,0.009506
4862,0.009456
4863,0.009412
4864,0.009376
4865,0.009340
4866,0.009302
4867,0.009262
4868,0.009223
4869,0.009188
4870,0.009155
4871,0.009123
4872,0.009089
4873,0.009055
4874,0.009020
4875,0.008987
4876,0.008956
4877,0.008926
4878,0.008896
4879,0.008867
4880,0.008837
4881,0.008807
4882,0.008776
4883,0.008747
4884,0.008717
4885,0.008688
4886,0.008660
4887,0.008632
4888,0.008604
4889,0.008576
4890,0.008549
4891,0.008522
4892,0.008496
4893,0.008470
4894,0.008445
4895,0.008423
4896,0.008405
4897,0.008395
4898,0.008401
4899,0.008441
4900,0.008539
4901,0.008726
4902,0.008964
4903,0.009090
4904,0.008858
4905,0.008396
4906,0.008127
4907,0.008248
4908,0.008492
4909,0.008485
4910,0.008213
4911,0.007999
4912,0.008052
4913,0.008202
4914,0.008183
4915,0.007999
4916,0.007866
4917,0.007899
4918,0.007981
4919,0.007955
4920,0.007830
4921,0.007736
4922,0.007743
4923,0.007786
4924,0.007772
4925,0.007693
4926,0.007615
4927,0.007589
4928,0.007602
4929,0.007604
4930,0.007568
4931,0.007507
4932,0.007456
4933,0.007433
4934,0.007427
4935,0.007420
4936,0.007396
4937,0.007357
4938,0.007313
4939,0.007276
4940,0.007250
4941,0.007232
4942,0.007217
4943,0.007199
4944,0.007176
4945,0.007148
4946,0.007118
4947,0.007086
4948,0.007055
4949,0.007024
4950,0.006995
4951,0.006968
4952,0.006941
4953,0.006915
4954,0.006889
4955,0.006863
4956,0.006838
4957,0.006813
4958,0.006788
4959,0.006765
4960,0.006743
4961,0.006727
4962,0.006720
4963,0.006739
4964,0.006816
4965,0.007033
4966,0.007547
4967,0.008604
4968,0.009860
4969,0.010049
4970,0.007916
4971,0.006490
4972,0.007501
4973,0.008497
4974,0.007501
4975,0.006413
4976,0.007161
4977,0.007744
4978,0.006780
4979,0.006369
4980,0.007087
4981,0.007031
4982,0.006317
4983,0.006422
4984,0.006848
4985,0.006511
4986,0.006143
4987,0.006429
4988,0.006552
4989,0.006176
4990,0.006096
4991,0.006331
4992,0.006253
4993,0.006006
4994,0.006038
4995,0.006156
4996,0.006052
4997,0.005905
4998,0.005939
4999,0.005995
5000,0.005913
5001,0.005815
5002,0.005821
5003,0.005851
5004,0.005807
5005,0.005727
5006,0.005702
5007,0.005721
5008,0.005707
5009,0.005645
5010,0.005597
5011,0.005594
5012,0.005597
5013,0.005566
5014,0.005514
5015,0.005482
5016,0.005475
5017,0.005468
5018,0.005440
5019,0.005401
5020,0.005369
5021,0.005350
5022,0.005337
5023,0.005320
5024,0.005295
5025,0.005265
5026,0.005235
5027,0.005212
5028,0.005194
5029,0.005181
5030,0.005172
5031,0.005170
5032,0.005194
5033,0.005288
5034,0.005536
5035,0.006099
5036,0.006942
5037,0.007563
5038,0.006778
5039,0.005496
5040,0.005356
5041,0.006302
5042,0.006609
5043,0.005686
5044,0.005203
5045,0.005754
5046,0.005870
5047,0.005181
5048,0.004939
5049,0.005352
5050,0.005303
5051,0.004862
5052,0.004944
5053,0.005221
5054,0.005029
5055,0.004763
5056,0.004895
5057,0.005024
5058,0.004825
5059,0.004658
5060,0.004781
5061,0.004863
5062,0.004728
5063,0.004650
5064,0.004800
5065,0.004946
5066,0.005012
5067,0.005207
5068,0.005687
5069,0.006154
5070,0.006464
5071,0.006276
5072,0.005746
5073,0.004920
5074,0.004452
5075,0.004661
5076,0.005202
5077,0.005485
5078,0.005143
5079,0.004605
5080,0.004300
5081,0.004367
5082,0.004634
5083,0.004799
5084,0.004690
5085,0.004352
5086,0.004124
5087,0.004168
5088,0.004346
5089,0.004446
5090,0.004376
5091,0.004224
5092,0.004083
5093,0.004020
5094,0.004044
5095,0.004121
5096,0.004191
5097,0.004197
5098,0.004151
5099,0.004117
5100,0.004192
5101,0.004482
5102,0.005149
5103,0.006441
5104,0.008157
5105,0.009259
5106,0.007576
5107,0.004742
5108,0.003950
5109,0.005571
5110,0.006766
5111,0.005464
5112,0.003901
5113,0.004324
5114,0.005474
5115,0.005199
5116,0.003975
5117,0.003901
5118,0.004734
5119,0.004743
5120,0.003930
5121,0.003704
5122,0.004237
5123,0.004398
5124,0.003873
5125,0.003590
5126,0.003897
5127,0.004106
5128,0.003822
5129,0.003529
5130,0.003645
5131,0.003863
5132,0.003770
5133,0.003522
5134,0.003474
5135,0.003621
5136,0.003678
5137,0.003545
5138,0.003410
5139,0.003423
5140,0.003508
5141,0.003517
5142,0.003428
5143,0.003345
5144,0.003340
5145,0.003380
5146,0.003394
5147,0.003353
5148,0.003294
5149,0.003261
5150,0.003264
5151,0.003277
5152,0.003275
5153,0.003250
5154,0.003215
5155,0.003189
5156,0.003181
5157,0.003191
5158,0.003224
5159,0.003304
5160,0.003520
5161,0.004100
5162,0.005699
5163,0.009030
5164,0.013817
5165,0.011901
5166,0.005281
5167,0.003836
5168,0.008387
5169,0.008538
5170,0.003771
5171,0.005159
5172,0.007668
5173,0.004288
5174,0.003857
5175,0.006288
5176,0.004296
5177,0.003324
5178,0.005212
5179,0.004149
5180,0.003137
5181,0.004481
5182,0.003893
5183,0.003034
5184,0.003980
5185,0.003723
5186,0.002962
5187,0.003577
5188,0.003545
5189,0.002959
5190,0.003314
5191,0.003393
5192,0.002942
5193,0.003112
5194,0.003275
5195,0.002949
5196,0.002962
5197,0.003146
5198,0.002950
5199,0.002868
5200,0.003026
5201,0.002951
5202,0.002819
5203,0.002912
5204,0.002922
5205,0.002799
5206,0.002818
5207,0.002873
5208,0.002796
5209,0.002753
5210,0.002803
5211,0.002784
5212,0.002720
5213,0.002729
5214,0.002750
5215,0.002709
5216,0.002680
5217,0.002698
5218,0.002693
5219,0.002656
5220,0.002646
5221,0.002656
5222,0.002640
5223,0.002613
5224,0.002609
5225,0.002612
5226,0.002596
5227,0.002577
5228,0.002574
5229,0.002575
5230,0.002566
5231,0.002558
5232,0.002567
5233,0.002594
5234,0.002643
5235,0.002753
5236,0.002997
5237,0.003546
5238,0.004665
5239,0.007037
5240,0.010148
5241,0.012457
5242,0.008608
5243,0.003752
5244,0.003532
5245,0.006619
5246,0.007296
5247,0.004070
5248,0.003231
5249,0.005251
5250,0.005170
5251,0.003327
5252,0.003200
5253,0.004322
5254,0.003993
5255,0.002914
5256,0.003165
5257,0.003748
5258,0.003212
5259,0.002720
5260,0.003062
5261,0.003224
5262,0.002813
5263,0.002588
5264,0.002871
5265,0.002944
5266,0.002586
5267,0.002488
5268,0.002730
5269,0.002705
5270,0.002439
5271,0.002444
5272,0.002611
5273,0.002528
5274,0.002340
5275,0.002409
5276,0.002520
5277,0.002404
5278,0.002285
5279,0.002363
5280,0.002423
5281,0.002324
5282,0.002251
5283,0.002309
5284,0.002343
5285,0.002273
5286,0.002226
5287,0.002255
5288,0.002271
5289,0.002231
5290,0.002200
5291,0.002210
5292,0.002219
5293,0.002197
5294,0.002174
5295,0.002169
5296,0.002169
5297,0.002160
5298,0.002147
5299,0.002137
5300,0.002130
5301,0.002123
5302,0.002116
5303,0.002107
5304,0.002097
5305,0.002089
5306,0.002084
5307,0.002079
5308,0.002070
5309,0.002060
5310,0.002053
5311,0.002049
5312,0.002043
5313,0.002036
5314,0.002029
5315,0.002026
5316,0.002030
5317,0.002041
5318,0.002069
5319,0.002141
5320,0.002310
5321,0.002697
5322,0.003561
5323,0.005337
5324,0.008238
5325,0.010565
5326,0.009191
5327,0.004539
5328,0.002718
5329,0.004619
5330,0.005965
5331,0.004507
5332,0.003202
5333,0.003945
5334,0.004029
5335,0.002988
5336,0.003086
5337,0.003784
5338,0.003085
5339,0.002125
5340,0.002789
5341,0.003483
5342,0.002610
5343,0.001963
5344,0.002541
5345,0.002827
5346,0.002307
5347,0.002093
5348,0.002374
5349,0.002328
5350,0.002078
5351,0.002193
5352,0.002282
5353,0.002029
5354,0.001918
5355,0.002127
5356,0.002171
5357,0.001952
5358,0.001879
5359,0.002001
5360,0.002015
5361,0.001917
5362,0.001901
5363,0.001939
5364,0.001896
5365,0.001834
5366,0.001865
5367,0.001909
5368,0.001869
5369,0.001801
5370,0.001804
5371,0.001840
5372,0.001834
5373,0.001807
5374,0.001812
5375,0.001837
5376,0.001850
5377,0.001876
5378,0.001970
5379,0.002159
5380,0.002499
5381,0.003098
5382,0.004240
5383,0.005922
5384,0.007957
5385,0.008133
5386,0.006004
5387,0.002742
5388,0.001830
5389,0.003472
5390,0.005075
5391,0.004528
5392,0.002408
5393,0.001792
5394,0.003015
5395,0.003802
5396,0.002968
5397,0.001806
5398,0.002019
5399,0.002900
5400,0.002865
5401,0.002050
5402,0.001702
5403,0.002168
5404,0.002545
5405,0.002194
5406,0.001713
5407,0.001765
5408,0.002118
5409,0.002164
5410,0.001828
5411,0.001636
5412,0.001787
5413,0.001972
5414,0.001893
5415,0.001674
5416,0.001618
5417,0.001740
5418,0.001823
5419,0.001746
5420,0.001619
5421,0.001593
5422,0.001663
5423,0.001711
5424,0.001670
5425,0.001591
5426,0.001561
5427,0.001592
5428,0.001629
5429,0.001621
5430,0.001575
5431,0.001538
5432,0.001538
5433,0.001559
5434,0.001570
5435,0.001555
5436,0.001527
5437,0.001507
5438,0.001505
5439,0.001514
5440,0.001519
5441,0.001512
5442,0.001495
5443,0.001480
5444,0.001472
5445,0.001472
5446,0.001475
5447,0.001473
5448,0.001467
5449,0.001456
5450,0.001446
5451,0.001439
5452,0.001435
5453,0.001434
5454,0.001432
5455,0.001430
5456,0.001426
5457,0.001421
5458,0.001419
5459,0.001423
5460,0.001440
5461,0.001484
5462,0.001590
5463,0.001826
5464,0.002379
5465,0.003579
5466,0.006424
5467,0.011492
5468,0.019178
5469,0.016478
5470,0.006815
5471,0.001661
5472,0.007396
5473,0.012481
5474,0.005588
5475,0.001876
5476,0.006973
5477,0.007169
5478,0.002430
5479,0.002883
5480,0.005741
5481,0.003575
5482,0.001679
5483,0.004006
5484,0.003891
5485,0.001622
5486,0.002782
5487,0.003686
5488,0.001759
5489,0.002073
5490,0.003185
5491,0.001935
5492,0.001626
5493,0.002624
5494,0.002013
5495,0.001430
5496,0.002127
5497,0.001977
5498,0.001404
5499,0.001754
5500,0.001893
5501,0.001435
5502,0.001533
5503,0.001766
5504,0.001489
5505,0.001405
5506,0.001628
5507,0.001522
5508,0.001349
5509,0.001498
5510,0.001518
5511,0.001349
5512,0.001390
5513,0.001477
5514,0.001372
5515,0.001324
5516,0.001409
5517,0.001382
5518,0.001306
5519,0.001338
5520,0.001366
5521,0.001309
5522,0.001292
5523,0.001328
5524,0.001311
5525,0.001273
5526,0.001287
5527,0.001300
5528,0.001270
5529,0.001257
5530,0.001272
5531,0.001266
5532,0.001244
5533,0.001243
5534,0.001250
5535,0.001239
5536,0.001225
5537,0.001227
5538,0.001228
5539,0.001216
5540,0.001209
5541,0.001210
5542,0.001207
5543,0.001197
5544,0.001192
5545,0.001192
5546,0.001188
5547,0.001180
5548,0.001176
5549,0.001174
5550,0.001170
5551,0.001163
5552,0.001159
5553,0.001157
5554,0.001153
5555,0.001147
5556,0.001143
5557,0.001140
5558,0.001136
5559,0.001131
5560,0.001127
5561,0.001124
5562,0.001120
5563,0.001116
5564,0.001112
5565,0.001108
5566,0.001105
5567,0.001101
5568,0.001096
5569,0.001093
5570,0.001089
5571,0.001085
5572,0.001082
5573,0.001078
5574,0.001075
5575,0.001071
5576,0.001068
5577,0.001066
5578,0.001066
5579,0.001068
5580,0.001075
5581,0.001092
5582,0.001131
5583,0.001214
5584,0.001386
5585,0.001753
5586,0.002498
5587,0.004101
5588,0.007095
5589,0.012786
5590,0.017037
5591,0.015186
5592,0.004700
5593,0.001507
5594,0.007563
5595,0.010357
5596,0.005001
5597,0.001259
5598,0.005494
5599,0.007461
5600,0.002539
5601,0.001929
5602,0.005428
5603,0.003814
5604,0.001183
5605,0.003007
5606,0.003755
5607,0.001614
5608,0.001583
5609,0.003057
5610,0.002101
5611,0.001145
5612,0.002191
5613,0.002284
5614,0.001185
5615,0.001520
5616,0.002096
5617,0.001362
5618,0.001164
5619,0.001728
5620,0.001496
5621,0.001060
5622,0.001368
5623,0.001484
5624,0.001116
5625,0.001123
5626,0.001366
5627,0.001199
5628,0.001029
5629,0.001197
5630,0.001229
5631,0.001043
5632,0.001058
5633,0.001174
5634,0.001089
5635,0.000999
5636,0.001075
5637,0.001097
5638,0.001010
5639,0.000997
5640,0.001054
5641,0.001031
5642,0.000974
5643,0.000994
5644,0.001020
5645,0.000984
5646,0.000958
5647,0.000981
5648,0.000985
5649,0.000954
5650,0.000946
5651,0.000962
5652,0.000956
5653,0.000934
5654,0.000933
5655,0.000942
5656,0.000933
5657,0.000918
5658,0.000919
5659,0.000923
5660,0.000915
5661,0.000904
5662,0.000904
5663,0.000905
5664,0.000899
5665,0.000891
5666,0.000889
5667,0.000889
5668,0.000884
5669,0.000877
5670,0.000875
5671,0.000874
5672,0.000870
5673,0.000864
5674,0.000861
5675,0.000860
5676,0.000856
5677,0.000851
5678,0.000848
5679,0.000846
5680,0.000843
5681,0.000839
5682,0.000835
5683,0.000833
5684,0.000830
5685,0.000826
5686,0.000823
5687,0.000820
5688,0.000817
5689,0.000814
5690,0.000811
5691,0.000807
5692,0.000805
5693,0.000802
5694,0.000799
5695,0.000795
5696,0.000792
5697,0.000790
5698,0.000787
5699,0.000784
5700,0.000781
5701,0.000778
5702,0.000775
5703,0.000772
5704,0.000769
5705,0.000766
5706,0.000763
5707,0.000760
5708,0.000757
5709,0.000754
5710,0.000752
5711,0.000749
5712,0.000746
5713,0.000743
5714,0.000740
5715,0.000737
5716,0.000735
5717,0.000732
5718,0.000729
5719,0.000726
5720,0.000724
5721,0.000721
5722,0.000718
5723,0.000715
5724,0.000713
5725,0.000710
5726,0.000707
5727,0.000705
5728,0.000702
5729,0.000699
5730,0.000697
5731,0.000694
5732,0.000691
5733,0.000689
5734,0.000686
5735,0.000683
5736,0.000681
5737,0.000678
5738,0.000675
5739,0.000673
5740,0.000670
5741,0.000668
5742,0.000665
5743,0.000663
5744,0.000660
5745,0.000657
5746,0.000655
5747,0.000652
5748,0.000650
5749,0.000647
5750,0.000645
5751,0.000642
5752,0.000640
5753,0.000638
5754,0.000636
5755,0.000635
5756,0.000635
5757,0.000638
5758,0.000647
5759,0.000669
5760,0.000716
5761,0.000821
5762,0.001046
5763,0.001541
5764,0.002575
5765,0.004824
5766,0.008891
5767,0.015251
5768,0.016388
5769,0.010003
5770,0.002307
5771,0.003984
5772,0.009588
5773,0.006942
5774,0.001752
5775,0.002856
5776,0.005957
5777,0.004067
5778,0.001399
5779,0.003491
5780,0.004166
5781,0.001440
5782,0.001831
5783,0.003308
5784,0.001767
5785,0.001183
5786,0.002450
5787,0.001728
5788,0.000901
5789,0.001689
5790,0.001658
5791,0.000868
5792,0.001230
5793,0.001488
5794,0.000871
5795,0.000873
5796,0.001268
5797,0.000951
5798,0.000717
5799,0.001046
5800,0.000971
5801,0.000662
5802,0.000834
5803,0.000934
5804,0.000684
5805,0.000715
5806,0.000862
5807,0.000709
5808,0.000644
5809,0.000765
5810,0.000710
5811,0.000625
5812,0.000695
5813,0.000699
5814,0.000620
5815,0.000641
5816,0.000672
5817,0.000619
5818,0.000599
5819,0.000638
5820,0.000625
5821,0.000587
5822,0.000601
5823,0.000617
5824,0.000588
5825,0.000574
5826,0.000593
5827,0.000586
5828,0.000564
5829,0.000569
5830,0.000576
5831,0.000562
5832,0.000556
5833,0.000563
5834,0.000557
5835,0.000547
5836,0.000549
5837,0.000550
5838,0.000541
5839,0.000536
5840,0.000538
5841,0.000536
5842,0.000529
5843,0.000527
5844,0.000527
5845,0.000524
5846,0.000519
5847,0.000517
5848,0.000517
5849,0.000513
5850,0.000509
5851,0.000508
5852,0.000506
5853,0.000503
5854,0.000500
5855,0.000499
5856,0.000497
5857,0.000494
5858,0.000492
5859,0.000491
5860,0.000490
5861,0.000488
5862,0.000488
5863,0.000490
5864,0.000495
5865,0.000505
5866,0.000526
5867,0.000566
5868,0.000641
5869,0.000787
5870,0.001056
5871,0.001594
5872,0.002549
5873,0.004462
5874,0.007391
5875,0.012705
5876,0.016413
5877,0.017872
5878,0.008691
5879,0.001501
5880,0.002038
5881,0.007400
5882,0.010140
5883,0.004565
5884,0.000850
5885,0.003406
5886,0.006036
5887,0.004141
5888,0.000948
5889,0.002225
5890,0.004449
5891,0.002702
5892,0.000819
5893,0.001859
5894,0.002939
5895,0.001798
5896,0.000719
5897,0.001569
5898,0.002188
5899,0.001163
5900,0.000687
5901,0.001371
5902,0.001494
5903,0.000803
5904,0.000691
5905,0.001144
5906,0.001096
5907,0.000655
5908,0.000690
5909,0.000972
5910,0.000831
5911,0.000577
5912,0.000674
5913,0.000807
5914,0.000685
5915,0.000539
5916,0.000630
5917,0.000703
5918,0.000602
5919,0.000519
5920,0.000581
5921,0.000623
5922,0.000555
5923,0.000502
5924,0.000538
5925,0.000567
5926,0.000523
5927,0.000488
5928,0.000506
5929,0.000526
5930,0.000499
5931,0.000473
5932,0.000481
5933,0.000496
5934,0.000481
5935,0.000459
5936,0.000461
5937,0.000472
5938,0.000466
5939,0.000449
5940,0.000445
5941,0.000452
5942,0.000451
5943,0.000440
5944,0.000433
5945,0.000435
5946,0.000437
5947,0.000431
5948,0.000424
5949,0.000422
5950,0.000424
5951,0.000422
5952,0.000416
5953,0.000412
5954,0.000412
5955,0.000411
5956,0.000408
5957,0.000403
5958,0.000401
5959,0.000401
5960,0.000399
5961,0.000395
5962,0.000392
5963,0.000391
5964,0.000390
5965,0.000388
5966,0.000385
5967,0.000382
5968,0.000381
5969,0.000379
5970,0.000377
5971,0.000375
5972,0.000372
5973,0.000371
5974,0.000369
5975,0.000367
5976,0.000365
5977,0.000363
5978,0.000361
5979,0.000360
5980,0.000358
5981,0.000356
5982,0.000354
5983,0.000352
5984,0.000350
5985,0.000349
5986,0.000347
5987,0.000345
5988,0.000343
5989,0.000341
5990,0.000340
5991,0.000338
5992,0.000336
5993,0.000335
5994,0.000333
5995,0.000331
5996,0.000330
5997,0.000328
5998,0.000326
5999,0.000325
6000,0.000323
6001,0.000321
6002,0.000320
6003,0.000318
6004,0.000317
6005,0.000315
6006,0.000314
6007,0.000312
6008,0.000310
6009,0.000309
6010,0.000307
6011,0.000306
6012,0.000304
6013,0.000303
6014,0.000301
6015,0.000300
6016,0.000298
6017,0.000297
6018,0.000296
6019,0.000294
6020,0.000293
6021,0.000292
6022,0.000292
6023,0.000292
6024,0.000293
6025,0.000296
6026,0.000303
6027,0.000316
6028,0.000339
6029,0.000383
6030,0.000464
6031,0.000611
6032,0.000888
6033,0.001382
6034,0.002320
6035,0.003882
6036,0.006717
6037,0.010403
6038,0.015545
6039,0.016249
6040,0.012092
6041,0.003663
6042,0.000697
6043,0.004195
6044,0.008060
6045,0.007117
6046,0.002257
6047,0.001104
6048,0.003874
6049,0.004840
6050,0.002635
6051,0.000913
6052,0.002012
6053,0.003227
6054,0.002196
6055,0.000917
6056,0.001250
6057,0.002028
6058,0.001709
6059,0.000863
6060,0.000821
6061,0.001364
6062,0.001305
6063,0.000728
6064,0.000596
6065,0.000952
6066,0.001009
6067,0.000608
6068,0.000457
6069,0.000729
6070,0.000792
6071,0.000509
6072,0.000384
6073,0.000579
6074,0.000647
6075,0.000442
6076,0.000346
6077,0.000480
6078,0.000541
6079,0.000402
6080,0.000322
6081,0.000408
6082,0.000462
6083,0.000378
6084,0.000309
6085,0.000356
6086,0.000402
6087,0.000357
6088,0.000302
6089,0.000320
6090,0.000356
6091,0.000338
6092,0.000299
6093,0.000298
6094,0.000320
6095,0.000319
6096,0.000295
6097,0.000286
6098,0.000295
6099,0.000299
6100,0.000289
6101,0.000278
6102,0.000278
6103,0.000282
6104,0.000279
6105,0.000272
6106,0.000268
6107,0.000268
6108,0.000268
6109,0.000266
6110,0.000261
6111,0.000258
6112,0.000257
6113,0.000257
6114,0.000255
6115,0.000252
6116,0.000249
6117,0.000248
6118,0.000248
6119,0.000246
6120,0.000243
6121,0.000241
6122,0.000240
6123,0.000239
6124,0.000237
6125,0.000235
6126,0.000233
6127,0.000232
6128,0.000231
6129,0.000230
6130,0.000228
6131,0.000226
6132,0.000225
6133,0.000224
6134,0.000222
6135,0.000221
6136,0.000219
6137,0.000218
6138,0.000217
6139,0.000215
6140,0.000214
6141,0.000212
6142,0.000211
6143,0.000210
6144,0.000209
6145,0.000207
6146,0.000206
6147,0.000205
6148,0.000204
6149,0.000202
6150,0.000201
6151,0.000200
6152,0.000199
6153,0.000198
6154,0.000196
6155,0.000195
6156,0.000194
6157,0.000193
6158,0.000192
6159,0.000191
6160,0.000190
6161,0.000189
6162,0.000187
6163,0.000186
6164,0.000185
6165,0.000184
6166,0.000183
6167,0.000182
6168,0.000181
6169,0.000180
6170,0.000179
6171,0.000178
6172,0.000177
6173,0.000176
6174,0.000175
6175,0.000174
6176,0.000173
6177,0.000172
6178,0.000171
6179,0.000170
6180,0.000169
6181,0.000168
6182,0.000167
6183,0.000166
6184,0.000165
6185,0.000164
6186,0.000163
6187,0.000162
6188,0.000161
6189,0.000160
6190,0.000160
6191,0.000159
6192,0.000158
6193,0.000157
6194,0.000156
6195,0.000155
6196,0.000154
6197,0.000153
6198,0.000152
6199,0.000152
6200,0.000151
6201,0.000150
6202,0.000149
6203,0.000148
6204,0.000148
6205,0.000147
6206,0.000147
6207,0.000147
6208,0.000148
6209,0.000151
6210,0.000155
6211,0.000164
6212,0.000180
6213,0.000211
6214,0.000265
6215,0.000367
6216,0.000550
6217,0.000894
6218,0.001498
6219,0.002634
6220,0.004453
6221,0.007638
6222,0.011270
6223,0.015672
6224,0.015083
6225,0.011259
6226,0.004173
6227,0.000765
6228,0.001884
6229,0.005118
6230,0.007111
6231,0.004955
6232,0.002018
6233,0.000905
6234,0.002160
6235,0.003628
6236,0.003024
6237,0.001471
6238,0.000671
6239,0.001345
6240,0.002191
6241,0.001784
6242,0.000869
6243,0.000527
6244,0.000985
6245,0.001387
6246,0.001034
6247,0.000506
6248,0.000436
6249,0.000755
6250,0.000892
6251,0.000593
6252,0.000323
6253,0.000390
6254,0.000590
6255,0.000581
6256,0.000359
6257,0.000255
6258,0.000360
6259,0.000457
6260,0.000389
6261,0.000253
6262,0.000238
6263,0.000317
6264,0.000343
6265,0.000280
6266,0.000218
6267,0.000226
6268,0.000262
6269,0.000263
6270,0.000230
6271,0.000203
6272,0.000204
6273,0.000217
6274,0.000217
6275,0.000204
6276,0.000190
6277,0.000184
6278,0.000187
6279,0.000191
6280,0.000187
6281,0.000177
6282,0.000169
6283,0.000169
6284,0.000173
6285,0.000172
6286,0.000166
6287,0.000158
6288,0.000157
6289,0.000159
6290,0.000160
6291,0.000157
6292,0.000151
6293,0.000148
6294,0.000148
6295,0.000149
6296,0.000148
6297,0.000145
6298,0.000141
6299,0.000140
6300,0.000141
6301,0.000141
6302,0.000139
6303,0.000136
6304,0.000134
6305,0.000133
6306,0.000133
6307,0.000133
6308,0.000131
6309,0.000129
6310,0.000128
6311,0.000127
6312,0.000126
6313,0.000126
6314,0.000125
6315,0.000123
6316,0.000122
6317,0.000121
6318,0.000120
6319,0.000120
6320,0.000119
6321,0.000118
6322,0.000117
6323,0.000116
6324,0.000115
6325,0.000114
6326,0.000113
6327,0.000112
6328,0.000112
6329,0.000111
6330,0.000110
6331,0.000109
6332,0.000108
6333,0.000107
6334,0.000107
6335,0.000106
6336,0.000105
6337,0.000104
6338,0.000103
6339,0.000103
6340,0.000102
6341,0.000101
6342,0.000101
6343,0.000100


==> figures/data/condition_number_perturbation=0.00.csv <==
qubits,avg_g0.80,std_g0.80_upper,std_g0.80_lower,avg_g0.85,std_g0.85_upper,std_g0.85_lower,avg_g0.90,std_g0.90_upper,std_g0.90_lower,avg_g0.95,std_g0.95_upper,std_g0.95_lower,runs=100
2,10.37,12.3442,8.3919,14.56,17.5758,11.5469,23.05,28.2364,17.8544,48.72,60.6740,36.7607
4,16.04,19.2631,12.8260,23.78,29.2613,18.2999,40.14,50.7654,29.5165,91.67,119.5461,63.7982
6,19.87,23.2705,16.4755,30.55,36.7345,24.3592,54.22,67.3872,41.0508,133.80,173.2138,94.3832
8,22.11,25.5297,18.6862,34.94,41.3777,28.4948,65.32,80.3103,50.3320,179.10,229.5018,128.6939
10,24.06,27.2246,20.8995,38.36,44.5916,32.1247,72.82,87.9313,57.6990,207.73,266.3410,149.1278
12,25.94,29.3134,22.5669,41.63,48.4134,34.8520,79.98,96.4834,63.4725,236.74,299.8465,173.6417


==> figures/data/condition_number_perturbation=0.10.csv <==
qubits,avg_g0.80,std_g0.80_upper,std_g0.80_lower,avg_g0.85,std_g0.85_upper,std_g0.85_lower,avg_g0.90,std_g0.90_upper,std_g0.90_lower,avg_g0.95,std_g0.95_upper,std_g0.95_lower,runs=100
2,10.56,12.3199,8.8021,14.87,17.5979,12.1415,23.60,28.3769,18.8214,50.03,61.2200,38.8452
4,15.21,17.7947,12.6206,22.27,26.6432,17.8901,36.93,45.3824,28.4817,82.15,104.3229,59.9683
6,15.27,17.0402,13.5002,22.49,25.5621,19.4163,37.87,44.1328,31.6157,87.31,105.6016,69.0175
8,13.44,14.2532,12.6367,19.31,20.6192,18.0059,31.47,33.9175,29.0143,69.28,75.7906,62.7767
10,12.46,12.8460,12.0656,17.68,18.2701,17.0839,28.34,29.3670,27.3163,60.97,63.3853,58.5625
12,11.66,11.8532,11.4587,16.42,16.7126,16.1183,26.07,26.5758,25.5660,55.40,56.5553,54.2531


==> figures/data/condition_number_perturbation=0.40.csv <==
qubits,avg_g0.80,std_g0.80_upper,std_g0.80_lower,avg_g0.85,std_g0.85_upper,std_g0.85_lower,avg_g0.90,std_g0.90_upper,std_g0.90_lower,avg_g0.95,std_g0.95_upper,std_g0.95_lower,runs=100
2,7.54,8.4556,6.6226,10.33,11.6437,9.0188,15.94,18.0529,13.8270,32.83,37.3656,28.2880
4,8.34,8.8015,7.8771,11.49,12.1810,10.7898,17.81,18.9989,16.6233,36.88,39.6164,34.1357
6,8.67,8.9672,8.3736,11.94,12.3791,11.5055,18.51,19.2333,17.7857,38.27,39.8706,36.6646
8,8.72,8.9336,8.5068,12.01,12.3240,11.6916,18.60,19.1304,18.0761,38.44,39.6117,37.2636
10,8.68,8.8161,8.5394,11.94,12.1459,11.7400,18.49,18.8246,18.1563,38.17,38.9047,37.4405
12,8.64,8.7330,8.5434,11.88,12.0233,11.7465,18.39,18.6204,18.1673,37.96,38.4487,37.4631


==> figures/data/condition_number_perturbation=1.00.csv <==
qubits,avg_g0.80,std_g0.80_upper,std_g0.80_lower,avg_g0.85,std_g0.85_upper,std_g0.85_lower,avg_g0.90,std_g0.90_upper,std_g0.90_lower,avg_g0.95,std_g0.95_upper,std_g0.95_lower,runs=100
2,6.15,6.6412,5.6669,8.32,9.0052,7.6266,12.64,13.7379,11.5500,25.64,27.9472,23.3293
4,7.75,8.1715,7.3335,10.62,11.2234,10.0180,16.37,17.3506,15.3978,33.68,35.7921,31.5610
6,8.38,8.6876,8.0689,11.51,11.9687,11.0607,17.81,18.5547,17.0558,36.72,38.3690,35.0679
8,8.45,8.6074,8.2849,11.61,11.8434,11.3707,17.94,18.3335,17.5549,36.99,37.8459,36.1361
10,8.46,8.5410,8.3823,11.63,11.7443,11.5110,17.97,18.1660,17.7810,37.04,37.4655,36.6194
12,8.45,8.5205,8.3759,11.61,11.7145,11.5026,17.94,18.1165,17.7682,36.97,37.3535,36.5928


==> figures/data/resources_per=0_0.csv <==
depth,converged,validated,steps,steps_plus,steps_minus,raw_steps,raw_steps_plus,raw_steps_minus
2,0.4910,0.7000,330.0,909.1,-249.1,5252.014,7677.630573667611,2826.3974263323894
4,0.7070,0.8500,936.6,2241.1,-367.8,3592.208,5726.409538792435,1458.0064612075648
6,0.2950,0.9780,2456.4,4737.7,175.1,7774.633,9602.905143740572,5946.360856259427
8,0.1390,1.0000,8515.9,9866.1,7165.7,9793.711,10153.226723397112,9434.195276602886
10,1.0000,1.0000,3439.1,4430.7,2447.4,3439.059,3934.877588679116,2943.2404113208845
12,1.0000,1.0000,1735.1,2113.5,1356.7,1735.095,1924.3139881955562,1545.8760118044438
14,1.0000,1.0000,1145.7,1358.3,933.2,1145.749,1252.0083148846256,1039.4896851153744


==> figures/data/resources_per=0_1.csv <==
depth,converged,validated,steps,steps_plus,steps_minus,raw_steps,raw_steps_plus,raw_steps_minus
2,0.1170,0.2400,421.1,765.3,77.0,8879.273,10419.81848573476,7338.727514265238
4,0.3070,0.6150,1740.9,3902.6,-420.8,7464.461,9461.135642654568,5467.7863573454315
6,0.2310,0.6540,3269.8,5722.3,817.3,8445.322,9981.203305498248,6909.440694501753
8,0.3300,0.9000,7668.1,9202.4,6133.8,9230.479,9933.878833586667,8527.079166413332
10,1.0000,0.9640,2587.8,3451.0,1724.5,2587.764,3019.396754290033,2156.131245709967
12,1.0000,0.9630,1336.1,1645.8,1026.3,1336.057,1490.9255279123877,1181.1884720876124
14,1.0000,0.9710,896.5,1071.7,721.3,896.513,984.0961859305769,808.9298140694232


==> figures/data/resources_per=0_3.csv <==
depth,converged,validated,steps,steps_plus,steps_minus,raw_steps,raw_steps_plus,raw_steps_minus
1,0.0000,0.0000,0.0,0.0,0.0,25000.0,25000.0,25000.0
2,0.1333,0.1333,470.0,649.0,291.0,21729.333333333332,25898.759703417778,17559.906963248886
3,0.0667,0.4667,142.0,142.0,142.0,23342.8,26443.137310680886,20242.462689319113
4,0.1333,0.6667,405.5,549.0,262.0,21720.733333333334,25901.07661455904,17540.39005210763
5,0.2000,0.8667,1666.0,2544.7,787.3,20333.2,25004.134236317186,15662.265763682815
6,0.1333,0.8000,7108.5,13347.0,870.0,22614.466666666667,25861.741857072037,19367.191476261298
7,0.0667,0.4000,4811.0,4811.0,4811.0,23654.066666666666,26172.077366052636,21136.055967280696
8,0.9333,0.9333,10049.1,14083.3,6014.9,11045.8,13742.946950637532,8348.653049362467
9,1.0000,1.0000,3069.6,4129.6,2009.6,3069.6,3599.5908112411007,2539.609188758899
10,1.0000,1.0000,1894.2,2582.9,1205.5,1894.2,2238.5526874199377,1549.8473125800624
11,1.0000,1.0000,1182.5,1487.1,877.8,1182.4666666666667,1334.8018088878744,1030.131524445459
12,1.0000,1.0000,902.1,1094.5,709.7,902.1333333333333,998.3384729511774,805.9281937154892
13,1.0000,1.0000,834.3,1031.9,636.6,834.2666666666667,933.094879012917,735.4384543204163
14,1.0000,0.9333,644.7,776.8,512.5,644.6666666666666,710.7503678005737,578.5829655327595


==> figures/data/threshold.csv <==
threshold,per0.0,per0.1,per0.3
0.05000,0.9760,0.3610,0.2800
0.02000,0.9900,0.4030,0.3210
0.01000,0.9930,0.4200,0.3530
0.00500,1.0000,0.5240,0.3680
0.00200,1.0000,0.6140,0.4230
0.00100,1.0000,0.7140,0.5110
0.00050,1.0000,0.8030,0.6740
0.00020,1.0000,0.9090,0.8980
0.00010,1.0000,0.9620,0.9740
0.00005,1.0000,0.9920,0.9970
0.00002,1.0000,1.0000,1.0000


==> figures/data/threshold_depth.csv <==
threshold,per0.0,per0.0_plus,per0.0_minus,per0.1,per0.1_plus,per0.1_minus,per0.3,per0.3_plus,per0.3_minus
0.05000,42.6,45.5,39.6,43.1,45.9,40.4,52.0,56.6,47.5
0.02000,53.8,56.8,50.8,56.9,60.3,53.4,66.6,72.1,61.1
0.01000,63.5,67.1,59.9,75.3,85.7,65.0,78.5,84.6,72.5
0.00500,83.3,104.0,62.5,113.4,141.7,85.1,96.1,104.9,87.4
0.00200,178.2,259.7,96.7,214.3,275.5,153.1,169.9,203.4,136.4
0.00100,303.7,434.9,172.5,350.0,438.4,261.7,293.7,353.0,234.3
0.00050,636.4,781.4,491.5,575.1,677.9,472.3,460.4,540.1,380.7
0.00020,1235.0,1381.6,1088.4,984.0,1099.5,868.5,756.8,855.8,657.9
0.00010,1734.0,1923.1,1545.0,1335.3,1490.0,1180.5,1025.0,1158.0,892.1
0.00005,2305.5,2575.3,2035.6,1726.1,1947.4,1504.7,1321.2,1515.8,1126.6
0.00002,3217.7,3654.0,2781.3,2317.4,2664.1,1970.7,1754.7,2064.7,1444.7


==> figures/data/warm_start.csv <==
step,loss
0,0.991374
1,0.972011
2,0.944782
3,0.912523
4,0.877423
5,0.840793
6,0.803856
7,0.767643
8,0.732958
9,0.700343
10,0.670036
11,0.642007
12,0.616089
13,0.591960
14,0.569060
15,0.546821
16,0.524834
17,0.502692
18,0.479898
19,0.456063
20,0.431100
21,0.405331
22,0.379505
23,0.354540
24,0.331044
25,0.309208
26,0.289183
27,0.271319
28,0.255709
29,0.241797
30,0.228917
31,0.216606
32,0.204372
33,0.191564
34,0.177730
35,0.163287
36,0.149478
37,0.137341
38,0.126765
39,0.116926
40,0.107496
41,0.098629
42,0.090228
43,0.082129
44,0.074540
45,0.067818
46,0.062123
47,0.057241
48,0.052731
49,0.048505
50,0.044877
51,0.041829
52,0.039022
53,0.036396
54,0.033983
55,0.031687
56,0.029519
57,0.027583
58,0.025937
59,0.024562
60,0.023353
61,0.022225
62,0.021116
63,0.019968
64,0.018843
65,0.017835
66,0.016926
67,0.016082
68,0.015329
69,0.014687
70,0.014106
71,0.013533
72,0.012983
73,0.012505
74,0.012111
75,0.011787
76,0.011507
77,0.011239
78,0.010984
79,0.010767
80,0.010582
81,0.010409
82,0.010236
83,0.010049
84,0.009843
85,0.009630
86,0.009434
87,0.009264
88,0.009114
89,0.008974
90,0.008828
91,0.008678
92,0.008531
93,0.008392
94,0.008263
95,0.008142
96,0.008027
97,0.007918
98,0.007815
99,0.007715
100,0.007617
101,0.007522
102,0.007431
103,0.007340
104,0.007249
105,0.007155
106,0.007063
107,0.006973
108,0.006887
109,0.006802
110,0.006718
111,0.006634
112,0.006553
113,0.006473
114,0.006397
115,0.006321
116,0.006248
117,0.006176
118,0.006105
119,0.006036
120,0.005968
121,0.005901
122,0.005836
123,0.005773
124,0.005711
125,0.005651
126,0.005592
127,0.005534
128,0.005477
129,0.005422
130,0.005368
131,0.005315
132,0.005263
133,0.005212
134,0.005162
135,0.005114
136,0.005066
137,0.005019
138,0.004973
139,0.004928
140,0.004884
141,0.004841
142,0.004799
143,0.004757
144,0.004717
145,0.004677
146,0.004638
147,0.004600
148,0.004562
149,0.004526
150,0.004490
151,0.004455
152,0.004420
153,0.004387
154,0.004354
155,0.004321
156,0.004290
157,0.004259
158,0.004229
159,0.004199
160,0.004170
161,0.004142
162,0.004114
163,0.004087
164,0.004060
165,0.004034
166,0.004008
167,0.003983
168,0.003959
169,0.003935
170,0.003911
171,0.003888
172,0.003866
173,0.003844
174,0.003822
175,0.003801
176,0.003780
177,0.003760
178,0.003740
179,0.003721
180,0.003701
181,0.003683
182,0.003664
183,0.003646
184,0.003629
185,0.003611
186,0.003594
187,0.003578
188,0.003561
189,0.003545
190,0.003530
191,0.003514
192,0.003499
193,0.003484
194,0.003469
195,0.003455
196,0.003441
197,0.003427
198,0.003413
199,0.003400
200,0.003387
201,0.003374
202,0.003361
203,0.003349
204,0.003336
205,0.003324
206,0.003312
207,0.003300
208,0.003289
209,0.003277
210,0.003266
211,0.003255
212,0.003244
213,0.003233
214,0.003222
215,0.003212
216,0.003201
217,0.003191
218,0.003181
219,0.003171
220,0.003161
221,0.003151
222,0.003142
223,0.003132
224,0.003123
225,0.003113
226,0.003104
227,0.003095
228,0.003086
229,0.003077
230,0.003068
231,0.003059
232,0.003050
233,0.003041
234,0.003033
235,0.003024
236,0.003016
237,0.003007
238,0.002999
239,0.002991
240,0.002982
241,0.002974
242,0.002966
243,0.002958
244,0.002950
245,0.002942
246,0.002934
247,0.002926
248,0.002918
249,0.002911
250,0.002903
251,0.002895
252,0.002888
253,0.002880
254,0.002872
255,0.002865
256,0.002857
257,0.002850
258,0.002842
259,0.002835
260,0.002827
261,0.002820
262,0.002813
263,0.002805
264,0.002798
265,0.002791
266,0.002784
267,0.002776
268,0.002769
269,0.002762
270,0.002755
271,0.002748
272,0.002741
273,0.002734
274,0.002726
275,0.002719
276,0.002712
277,0.002705
278,0.002698
279,0.002691
280,0.002684
281,0.002677
282,0.002671
283,0.002664
284,0.002657
285,0.002650
286,0.002643
287,0.002636
288,0.002629
289,0.002622
290,0.002616
291,0.002609
292,0.002602
293,0.002595
294,0.002589
295,0.002582
296,0.002575
297,0.002568
298,0.002562
299,0.002555
300,0.002548
301,0.002542
302,0.002535
303,0.002528
304,0.002522
305,0.002515
306,0.002508
307,0.002502
308,0.002495
309,0.002489
310,0.002482
311,0.002476
312,0.002469
313,0.002463
314,0.002456
315,0.002450
316,0.002443
317,0.002437
318,0.002430
319,0.002424
320,0.002417
321,0.002411
322,0.002404
323,0.002398
324,0.002392
325,0.002385
326,0.002379
327,0.002372
328,0.002366
329,0.002360
330,0.002353
331,0.002347
332,0.002341
333,0.002335
334,0.002328
335,0.002322
336,0.002316
337,0.002309
338,0.002303
339,0.002297
340,0.002291
341,0.002285
342,0.002278
343,0.002272
344,0.002266
345,0.002260
346,0.002254
347,0.002248
348,0.002242
349,0.002235
350,0.002229
351,0.002223
352,0.002217
353,0.002211
354,0.002205
355,0.002199
356,0.002193
357,0.002187
358,0.002181
359,0.002175
360,0.002169
361,0.002163
362,0.002157
363,0.002151
364,0.002145
365,0.002139
366,0.002134
367,0.002128
368,0.002122
369,0.002116
370,0.002110
371,0.002104
372,0.002098
373,0.002093
374,0.002087
375,0.002081
376,0.002075
377,0.002069
378,0.002064
379,0.002058
380,0.002052
381,0.002047
382,0.002041
383,0.002035
384,0.002029
385,0.002024
386,0.002018
387,0.002013
388,0.002007
389,0.002001
390,0.001996
391,0.001990
392,0.001985
393,0.001979
394,0.001973
395,0.001968
396,0.001962
397,0.001957
398,0.001951
399,0.001946
400,0.001940
401,0.001935
402,0.001930
403,0.001924
404,0.001919
405,0.001913
406,0.001908
407,0.001902
408,0.001897
409,0.001892
410,0.001886
411,0.001881
412,0.001876
413,0.001870
414,0.001865
415,0.001860
416,0.001855
417,0.001849
418,0.001844
419,0.001839
420,0.001834
421,0.001829
422,0.001823
423,0.001818
424,0.001813
425,0.001808
426,0.001803
427,0.001798
428,0.001792
429,0.001787
430,0.001782
431,0.001777
432,0.001772
433,0.001767
434,0.001762
435,0.001757
436,0.001752
437,0.001747
438,0.001742
439,0.001737
440,0.001732
441,0.001727
442,0.001722
443,0.001717
444,0.001712
445,0.001708
446,0.001703
447,0.001698
448,0.001693
449,0.001688
450,0.001683
451,0.001679
452,0.001674
453,0.001669
454,0.001664
455,0.001659
456,0.001655
457,0.001650
458,0.001645
459,0.001640
460,0.001636
461,0.001631
462,0.001626
463,0.001622
464,0.001617
465,0.001612
466,0.001608
467,0.001603
468,0.001599
469,0.001594
470,0.001589
471,0.001585
472,0.001580
473,0.001576
474,0.001571
475,0.001567
476,0.001562
477,0.001558
478,0.001553
479,0.001549
480,0.001544
481,0.001540
482,0.001536
483,0.001531
484,0.001527
485,0.001522
486,0.001518
487,0.001514
488,0.001509
489,0.001505
490,0.001501
491,0.001496
492,0.001492
493,0.001488
494,0.001483
495,0.001479
496,0.001475
497,0.001471
498,0.001466
499,0.001462
500,0.001458
501,0.001454
502,0.001450
503,0.001445
504,0.001441
505,0.001437
506,0.001433
507,0.001429
508,0.001425
509,0.001421
510,0.001416
511,0.001412
512,0.001408
513,0.001404
514,0.001400
515,0.001396
516,0.001392
517,0.001388
518,0.001384
519,0.001380
520,0.001376
521,0.001372
522,0.001368
523,0.001364
524,0.001360
525,0.001356
526,0.001352
527,0.001349
528,0.001345
529,0.001341
530,0.001337
531,0.001333
532,0.001329
533,0.001325
534,0.001322
535,0.001318
536,0.001314
537,0.001310
538,0.001306
539,0.001303
540,0.001299
541,0.001295
542,0.001291
543,0.001288
544,0.001284
545,0.001280
546,0.001277
547,0.001273
548,0.001269
549,0.001265
550,0.001262
551,0.001258
552,0.001255
553,0.001251
554,0.001247
555,0.001244
556,0.001240
557,0.001237
558,0.001233
559,0.001229
560,0.001226
561,0.001222
562,0.001219
563,0.001215
564,0.001212
565,0.001208
566,0.001205
567,0.001201
568,0.001198
569,0.001194
570,0.001191
571,0.001187
572,0.001184
573,0.001181
574,0.001177
575,0.001174
576,0.001171
577,0.001168
578,0.001168
579,0.001173
580,0.001195
581,0.001271
582,0.001513
583,0.002279
584,0.004207
585,0.006629
586,0.005201
587,0.002038
588,0.002729
589,0.004019
590,0.002364
591,0.001931
592,0.002953
593,0.002292
594,0.001779
595,0.002146
596,0.001962
597,0.001743
598,0.001848
599,0.001678
600,0.001494
601,0.001669
602,0.001585
603,0.001311
604,0.001504
605,0.001464
606,0.001209
607,0.001421
608,0.001351
609,0.001133
610,0.001350
611,0.001258
612,0.001118
613,0.001278
614,0.001160
615,0.001128
616,0.001223
617,0.001093
618,0.001126
619,0.001164
620,0.001068
621,0.001118
622,0.001109
623,0.001056
624,0.001096
625,0.001077
626,0.001054
627,0.001063
628,0.001055
629,0.001050
630,0.001039
631,0.001039
632,0.001036
633,0.001022
634,0.001030
635,0.001021
636,0.001010
637,0.001018
638,0.001006
639,0.001002
640,0.001007
641,0.000994
642,0.000992
643,0.000995
644,0.000985
645,0.000983
646,0.000984
647,0.000976
648,0.000974
649,0.000973
650,0.000968
651,0.000965
652,0.000963
653,0.000960
654,0.000957
655,0.000955
656,0.000951
657,0.000949
658,0.000946
659,0.000943
660,0.000940
661,0.000938
662,0.000936
663,0.000932
664,0.000930
665,0.000928
666,0.000924
667,0.000922
668,0.000920
669,0.000917
670,0.000914
671,0.000912
672,0.000909
673,0.000906
674,0.000904
675,0.000901
676,0.000899
677,0.000897
678,0.000894
679,0.000891
680,0.000889
681,0.000886
682,0.000884
683,0.000881
684,0.000879
685,0.000877
686,0.000874
687,0.000872
688,0.000869
689,0.000867
690,0.000864
691,0.000862
692,0.000860
693,0.000857
694,0.000855
695,0.000852
696,0.000850
697,0.000848
698,0.000845
699,0.000843
700,0.000841
701,0.000838
702,0.000836
703,0.000834
704,0.000831
705,0.000829
706,0.000827
707,0.000824
708,0.000822
709,0.000820
710,0.000817
711,0.000815
712,0.000813
713,0.000811
714,0.000808
715,0.000806
716,0.000804
717,0.000801
718,0.000799
719,0.000797
720,0.000795
721,0.000792
722,0.000790
723,0.000788
724,0.000786
725,0.000784
726,0.000781
727,0.000779
728,0.000777
729,0.000775
730,0.000773
731,0.000770
732,0.000768
733,0.000766
734,0.000764
735,0.000762
736,0.000760
737,0.000757
738,0.000755
739,0.000753
740,0.000751
741,0.000749
742,0.000747
743,0.000745
744,0.000743
745,0.000740
746,0.000738
747,0.000736
748,0.000734
749,0.000732
750,0.000730
751,0.000728
752,0.000726
753,0.000724
754,0.000722
755,0.000720
756,0.000717
757,0.000715
758,0.000713
759,0.000711
760,0.000709
761,0.000707
762,0.000705
763,0.000703
764,0.000701
765,0.000699
766,0.000697
767,0.000695
768,0.000693
769,0.000691
770,0.000689
771,0.000687
772,0.000685
773,0.000683
774,0.000681
775,0.000679
776,0.000677
777,0.000675
778,0.000674
779,0.000672
780,0.000670
781,0.000668
782,0.000666
783,0.000665
784,0.000663
785,0.000663
786,0.000663
787,0.000665
788,0.000669
789,0.000680
790,0.000701
791,0.000742
792,0.000820
793,0.000971
794,0.001253
795,0.001753
796,0.002499
797,0.003340
798,0.003611
799,0.002762
800,0.001274
801,0.000666
802,0.001291
803,0.002026
804,0.001827
805,0.001018
806,0.000728
807,0.001137
808,0.001426
809,0.001149
810,0.000766
811,0.000790
812,0.001032
813,0.001037
814,0.000808
815,0.000695
816,0.000802
817,0.000888
818,0.000794
819,0.000672
820,0.000690
821,0.000767
822,0.000748
823,0.000663
824,0.000641
825,0.000686
826,0.000697
827,0.000649
828,0.000619
829,0.000638
830,0.000652
831,0.000631
832,0.000607
833,0.000610
834,0.000619
835,0.000610
836,0.000596
837,0.000594
838,0.000596
839,0.000592
840,0.000584
841,0.000581
842,0.000582
843,0.000578
844,0.000572
845,0.000570
846,0.000570
847,0.000568
848,0.000563
849,0.000560
850,0.000559
851,0.000558
852,0.000555
853,0.000551
854,0.000550
855,0.000549
856,0.000548
857,0.000545
858,0.000542
859,0.000540
860,0.000539
861,0.000538
862,0.000535
863,0.000533
864,0.000531
865,0.000530
866,0.000529
867,0.000527
868,0.000524
869,0.000523
870,0.000522
871,0.000520
872,0.000518
873,0.000516
874,0.000515
875,0.000514
876,0.000512
877,0.000510
878,0.000508
879,0.000507
880,0.000505
881,0.000504
882,0.000502
883,0.000501
884,0.000499
885,0.000498
886,0.000496
887,0.000495
888,0.000493
889,0.000491
890,0.000490
891,0.000488
892,0.000487
893,0.000485
894,0.000484
895,0.000482
896,0.000481
897,0.000479
898,0.000478
899,0.000476
900,0.000475
901,0.000473
902,0.000472
903,0.000471
904,0.000469
905,0.000468
906,0.000466
907,0.000465
908,0.000463
909,0.000462
910,0.000460
911,0.000459
912,0.000457
913,0.000456
914,0.000455
915,0.000453
916,0.000452
917,0.000450
918,0.000449
919,0.000448
920,0.000446
921,0.000445
922,0.000443
923,0.000442
924,0.000440
925,0.000439
926,0.000438
927,0.000436
928,0.000435
929,0.000434
930,0.000432
931,0.000431
932,0.000429
933,0.000428
934,0.000427
935,0.000425
936,0.000424
937,0.000423
938,0.000421
939,0.000420
940,0.000419
941,0.000417
942,0.000416
943,0.000415
944,0.000413
945,0.000412
946,0.000411
947,0.000409
948,0.000408
949,0.000407
950,0.000405
951,0.000404
952,0.000403
953,0.000401
954,0.000400
955,0.000399
956,0.000397
957,0.000396
958,0.000395
959,0.000394
960,0.000392
961,0.000391
962,0.000390
963,0.000388
964,0.000387
965,0.000386
966,0.000385
967,0.000383
968,0.000382
969,0.000381
970,0.000380
971,0.000378
972,0.000377
973,0.000376
974,0.000375
975,0.000373
976,0.000372
977,0.000371
978,0.000370
979,0.000368
980,0.000367
981,0.000366
982,0.000365
983,0.000363
984,0.000362
985,0.000361
986,0.000360
987,0.000359
988,0.000357
989,0.000356
990,0.000355
991,0.000354
992,0.000353
993,0.000351
994,0.000350
995,0.000349
996,0.000348
997,0.000347
998,0.000346
999,0.000344
1000,0.000343
1001,0.000342
1002,0.000341
1003,0.000340
1004,0.000339
1005,0.000337
1006,0.000336
1007,0.000335
1008,0.000334
1009,0.000333
1010,0.000332
1011,0.000331
1012,0.000329
1013,0.000328
1014,0.000327
1015,0.000326
1016,0.000325
1017,0.000324
1018,0.000323
1019,0.000322
1020,0.000320
1021,0.000319
1022,0.000318
1023,0.000317
1024,0.000316
1025,0.000316
1026,0.000315
1027,0.000315
1028,0.000316
1029,0.000318
1030,0.000323
1031,0.000332
1032,0.000350
1033,0.000384
1034,0.000447
1035,0.000566
1036,0.000788
1037,0.001202
1038,0.001973
1039,0.003326
1040,0.005238
1041,0.006388
1042,0.004826
1043,0.001639
1044,0.000616
1045,0.002334
1046,0.003437
1047,0.001949
1048,0.000557
1049,0.001397
1050,0.002254
1051,0.001250
1052,0.000377
1053,0.001100
1054,0.001537
1055,0.000739
1056,0.000426
1057,0.001011
1058,0.000989
1059,0.000429
1060,0.000521
1061,0.000859
1062,0.000589
1063,0.000324
1064,0.000568
1065,0.000650
1066,0.000384
1067,0.000373
1068,0.000544
1069,0.000450
1070,0.000310
1071,0.000404
1072,0.000457
1073,0.000337
1074,0.000310
1075,0.000394
1076,0.000370
1077,0.000296
1078,0.000327
1079,0.000364
1080,0.000312
1081,0.000284
1082,0.000323
1083,0.000324
1084,0.000283
1085,0.000286
1086,0.000310
1087,0.000292
1088,0.000271
1089,0.000287
1090,0.000294
1091,0.000275
1092,0.000269
1093,0.000281
1094,0.000278
1095,0.000264
1096,0.000267
1097,0.000273
1098,0.000266
1099,0.000259
1100,0.000263
1101,0.000265
1102,0.000258
1103,0.000255
1104,0.000258
1105,0.000257
1106,0.000252
1107,0.000252
1108,0.000254
1109,0.000252
1110,0.000248
1111,0.000248
1112,0.000249
1113,0.000247
1114,0.000245
1115,0.000245
1116,0.000245
1117,0.000243
1118,0.000241
1119,0.000241
1120,0.000241
1121,0.000239
1122,0.000239
1123,0.000239
1124,0.000239
1125,0.000238
1126,0.000238
1127,0.000240
1128,0.000241
1129,0.000243
1130,0.000248
1131,0.000255
1132,0.000265
1133,0.000281
1134,0.000305
1135,0.000343
1136,0.000402
1137,0.000491
1138,0.000633
1139,0.000847
1140,0.001162
1141,0.001558
1142,0.001963
1143,0.002167
1144,0.002043
1145,0.001564
1146,0.001027
1147,0.000684
1148,0.000616
1149,0.000658
1150,0.000638
1151,0.000554
1152,0.000522
1153,0.000605
1154,0.000712
1155,0.000702
1156,0.000527
1157,0.000308
1158,0.000218
1159,0.000303
1160,0.000447
1161,0.000506
1162,0.000435
1163,0.000311
1164,0.000237
1165,0.000248
1166,0.000298
1167,0.000323
1168,0.000304
1169,0.000272
1170,0.000257
1171,0.000260
1172,0.000260
1173,0.000246
1174,0.000227
1175,0.000219
1176,0.000229
1177,0.000245
1178,0.000248
1179,0.000233
1180,0.000211
1181,0.000197
1182,0.000200
1183,0.000212
1184,0.000220
1185,0.000219
1186,0.000210
1187,0.000200
1188,0.000195
1189,0.000196
1190,0.000198
1191,0.000198
1192,0.000196
1193,0.000194
1194,0.000193
1195,0.000193
1196,0.000193
1197,0.000191
1198,0.000188
1199,0.000185
1200,0.000184
1201,0.000184
1202,0.000185
1203,0.000185
1204,0.000185
1205,0.000183
1206,0.000181
1207,0.000179
1208,0.000178
1209,0.000178
1210,0.000178
1211,0.000177
1212,0.000176
1213,0.000175
1214,0.000175
1215,0.000174
1216,0.000174
1217,0.000173
1218,0.000172
1219,0.000171
1220,0.000170
1221,0.000169
1222,0.000169
1223,0.000168
1224,0.000168
1225,0.000167
1226,0.000167
1227,0.000166
1228,0.000165
1229,0.000164
1230,0.000164
1231,0.000163
1232,0.000163
1233,0.000162
1234,0.000161
1235,0.000161
1236,0.000160
1237,0.000159
1238,0.000159
1239,0.000158
1240,0.000158
1241,0.000157
1242,0.000156
1243,0.000156
1244,0.000155
1245,0.000155
1246,0.000154
1247,0.000153
1248,0.000153
1249,0.000152
1250,0.000152
1251,0.000151
1252,0.000151
1253,0.000150
1254,0.000149
1255,0.000149
1256,0.000148
1257,0.000148
1258,0.000147
1259,0.000147
1260,0.000146
1261,0.000146
1262,0.000145
1263,0.000145
1264,0.000144
1265,0.000144
1266,0.000143
1267,0.000143
1268,0.000142
1269,0.000142
1270,0.000142
1271,0.000142
1272,0.000142
1273,0.000143
1274,0.000143
1275,0.000145
1276,0.000147
1277,0.000151
1278,0.000156
1279,0.000165
1280,0.000177
1281,0.000196
1282,0.000226
1283,0.000270
1284,0.000338
1285,0.000441
1286,0.000600
1287,0.000841
1288,0.001213
1289,0.001740
1290,0.002415
1291,0.002958
1292,0.002989
1293,0.002206
1294,0.001093
1295,0.000445
1296,0.000594
1297,0.001111
1298,0.001302
1299,0.000904
1300,0.000366
1301,0.000259
1302,0.000581
1303,0.000861
1304,0.000742
1305,0.000388
1306,0.000198
1307,0.000297
1308,0.000458
1309,0.000446
1310,0.000294
1311,0.000199
1312,0.000250
1313,0.000340
1314,0.000338
1315,0.000243
1316,0.000161
1317,0.000166
1318,0.000220
1319,0.000241
1320,0.000203
1321,0.000157
1322,0.000154
1323,0.000186
1324,0.000202
1325,0.000177
1326,0.000138
1327,0.000126
1328,0.000145
1329,0.000163
1330,0.000155
1331,0.000134
1332,0.000124
1333,0.000135
1334,0.000147
1335,0.000143
1336,0.000128
1337,0.000117
1338,0.000120
1339,0.000128
1340,0.000129
1341,0.000122
1342,0.000115
1343,0.000116
1344,0.000121
1345,0.000123
1346,0.000120
1347,0.000115
1348,0.000113
1349,0.000114
1350,0.000115
1351,0.000114
1352,0.000112
1353,0.000110
1354,0.000109
1355,0.000110
1356,0.000110
1357,0.000110
1358,0.000108
1359,0.000107
1360,0.000107
1361,0.000107
1362,0.000107
1363,0.000107
1364,0.000106
1365,0.000105
1366,0.000104
1367,0.000104
1368,0.000104
1369,0.000103
1370,0.000103
1371,0.000102
1372,0.000102
1373,0.000102
1374,0.000101
1375,0.000101
1376,0.000100
1377,0.000100
1378,0.642032
1379,0.532879
1380,0.443563
1381,0.383504
1382,0.347642
1383,0.326543
1384,0.313820
1385,0.303468
1386,0.291352
1387,0.276538
1388,0.259860
1389,0.242982
1390,0.227562
1391,0.214185
1392,0.202268
1393,0.190913
1394,0.179673
1395,0.168169
1396,0.155754
1397,0.142485
1398,0.129437
1399,0.117641
1400,0.107087
1401,0.097273
1402,0.088005
1403,0.079410
1404,0.071700
1405,0.065110
1406,0.059450
1407,0.053652
1408,0.047035
1409,0.040446
1410,0.035382
1411,0.032489
1412,0.031035
1413,0.029628
1414,0.027676
1415,0.025849
1416,0.024485
1417,0.023007
1418,0.021016
1419,0.018900
1420,0.017409
1421,0.016471
1422,0.015358
1423,0.013965
1424,0.012758
1425,0.011970
1426,0.011443
1427,0.010886
1428,0.010302
1429,0.009927
1430,0.009688
1431,0.009349
1432,0.008972
1433,0.008717
1434,0.008577
1435,0.008398
1436,0.008131
1437,0.007901
1438,0.007735
1439,0.007567
1440,0.007354
1441,0.007129
1442,0.006938
1443,0.006756
1444,0.006576
1445,0.006410
1446,0.006253
1447,0.006120
1448,0.005998
1449,0.005876
1450,0.005767
1451,0.005673
1452,0.005587
1453,0.005511
1454,0.005444
1455,0.005364
1456,0.005267
1457,0.005177
1458,0.005105
1459,0.005041
1460,0.004979
1461,0.004926
1462,0.004879
1463,0.004836
1464,0.004795
1465,0.004759
1466,0.004730
1467,0.004702
1468,0.004673
1469,0.004644
1470,0.004617
1471,0.004587
1472,0.004557
1473,0.004527
1474,0.004497
1475,0.004467
1476,0.004442
1477,0.004419
1478,0.004397
1479,0.004376
1480,0.004357
1481,0.004339
1482,0.004320
1483,0.004302
1484,0.004285
1485,0.004267
1486,0.004251
1487,0.004235
1488,0.004220
1489,0.004204
1490,0.004189
1491,0.004174
1492,0.004160
1493,0.004146
1494,0.004132
1495,0.004119
1496,0.004106
1497,0.004093
1498,0.004081
1499,0.004068
1500,0.004056
1501,0.004044
1502,0.004032
1503,0.004019
1504,0.004007
1505,0.003995
1506,0.003983
1507,0.003971
1508,0.003959
1509,0.003947
1510,0.003935
1511,0.003923
1512,0.003911
1513,0.003900
1514,0.003888
1515,0.003877
1516,0.003865
1517,0.003853
1518,0.003841
1519,0.003830
1520,0.003818
1521,0.003806
1522,0.003795
1523,0.003783
1524,0.003771
1525,0.003759
1526,0.003748
1527,0.003736
1528,0.003724
1529,0.003712
1530,0.003701
1531,0.003689
1532,0.003677
1533,0.003665
1534,0.003653
1535,0.003641
1536,0.003630
1537,0.003618
1538,0.003606
1539,0.003594
1540,0.003582
1541,0.003570
1542,0.003558
1543,0.003546
1544,0.003534
1545,0.003522
1546,0.003510
1547,0.003498
1548,0.003486
1549,0.003474
1550,0.003461
1551,0.003449
1552,0.003437
1553,0.003425
1554,0.003414
1555,0.003403
1556,0.003394
1557,0.003390
1558,0.003399
1559,0.003446
1560,0.003599
1561,0.004043
1562,0.005053
1563,0.006233
1564,0.005680
1565,0.003721
1566,0.003627
1567,0.004895
1568,0.004481
1569,0.003333
1570,0.003848
1571,0.004368
1572,0.003530
1573,0.003346
1574,0.003988
1575,0.003640
1576,0.003174
1577,0.003626
1578,0.003627
1579,0.003146
1580,0.003347
1581,0.003530
1582,0.003168
1583,0.003162
1584,0.003383
1585,0.003192
1586,0.003061
1587,0.003222
1588,0.003185
1589,0.003025
1590,0.003080
1591,0.003133
1592,0.003023
1593,0.002982
1594,0.003045
1595,0.003018
1596,0.002938
1597,0.002949
1598,0.002977
1599,0.002926
1600,0.002883
1601,0.002905
1602,0.002905
1603,0.002856
1604,0.002836
1605,0.002852
1606,0.002839
1607,0.002800
1608,0.002789
1609,0.002796
1610,0.002779
1611,0.002750
1612,0.002740
1613,0.002740
1614,0.002725
1615,0.002702
1616,0.002691
1617,0.002686
1618,0.002674
1619,0.002656
1620,0.002642
1621,0.002633
1622,0.002623
1623,0.002609
1624,0.002594
1625,0.002583
1626,0.002573
1627,0.002561
1628,0.002547
1629,0.002534
1630,0.002523
1631,0.002512
1632,0.002501
1633,0.002488
1634,0.002475
1635,0.002463
1636,0.002452
1637,0.002441
1638,0.002429
1639,0.002416
1640,0.002404
1641,0.002393
1642,0.002382
1643,0.002370
1644,0.002358
1645,0.002346
1646,0.002334
1647,0.002323
1648,0.002311
1649,0.002300
1650,0.002288
1651,0.002277
1652,0.002265
1653,0.002253
1654,0.002242
1655,0.002230
1656,0.002219
1657,0.002208
1658,0.002197
1659,0.002187
1660,0.002177
1661,0.002169
1662,0.002166
1663,0.002172
1664,0.002200
1665,0.002284
1666,0.002500
1667,0.003046
1668,0.004230
1669,0.006200
1670,0.007241
1671,0.005448
1672,0.002923
1673,0.003343
1674,0.004962
1675,0.004104
1676,0.002562
1677,0.003103
1678,0.003593
1679,0.002810
1680,0.002652
1681,0.003075
1682,0.002713
1683,0.002344
1684,0.002676
1685,0.002625
1686,0.002209
1687,0.002365
1688,0.002493
1689,0.002204
1690,0.002190
1691,0.002287
1692,0.002099
1693,0.002066
1694,0.002195
1695,0.002062
1696,0.001938
1697,0.002060
1698,0.002059
1699,0.001899
1700,0.001912
1701,0.001983
1702,0.001890
1703,0.001819
1704,0.001892
1705,0.001899
1706,0.001793
1707,0.001776
1708,0.001841
1709,0.001818
1710,0.001747
1711,0.001756
1712,0.001793
1713,0.001767
1714,0.001730
1715,0.001760
1716,0.001822
1717,0.001871
1718,0.001966
1719,0.002203
1720,0.002628
1721,0.003282
1722,0.004102
1723,0.004783
1724,0.004621
1725,0.003358
1726,0.002053
1727,0.001785
1728,0.002426
1729,0.003026
1730,0.002898
1731,0.002248
1732,0.001820
1733,0.001935
1734,0.002244
1735,0.002267
1736,0.001971
1737,0.001771
1738,0.001847
1739,0.001951
1740,0.001865
1741,0.001678
1742,0.001627
1743,0.001732
1744,0.001811
1745,0.001744
1746,0.001577
1747,0.001466
1748,0.001499
1749,0.001612
1750,0.001674
1751,0.001614
1752,0.001490
1753,0.001408
1754,0.001413
1755,0.001459
1756,0.001486
1757,0.001470
1758,0.001432
1759,0.001405
1760,0.001399
1761,0.001410
1762,0.001420
1763,0.001416
1764,0.001392
1765,0.001357
1766,0.001326
1767,0.001309
1768,0.001307
1769,0.001314
1770,0.001324
1771,0.001336
1772,0.001353
1773,0.001383
1774,0.001442
1775,0.001559
1776,0.001782
1777,0.002198
1778,0.002891
1779,0.003904
1780,0.004833
1781,0.005005
1782,0.003771
1783,0.002167
1784,0.001577
1785,0.002189
1786,0.002952
1787,0.002746
1788,0.001881
1789,0.001423
1790,0.001804
1791,0.002313
1792,0.002122
1793,0.001495
1794,0.001212
1795,0.001529
1796,0.001900
1797,0.001780
1798,0.001359
1799,0.001150
1800,0.001313
1801,0.001521
1802,0.001465
1803,0.001241
1804,0.001128
1805,0.001227
1806,0.001366
1807,0.001359
1808,0.001222
1809,0.001110
1810,0.001126
1811,0.001221
1812,0.001286
1813,0.001281
1814,0.001269
1815,0.001348
1816,0.001587
1817,0.001988
1818,0.002560
1819,0.003176
1820,0.003707
1821,0.003651
1822,0.002982
1823,0.001995
1824,0.001351
1825,0.001312
1826,0.001649
1827,0.002003
1828,0.002069
1829,0.001840
1830,0.001498
1831,0.001236
1832,0.001179
1833,0.001295
1834,0.001465
1835,0.001542
1836,0.001439
1837,0.001227
1838,0.001040
1839,0.001008
1840,0.001126
1841,0.001288
1842,0.001381
1843,0.001365
1844,0.001323
1845,0.001388
1846,0.001691
1847,0.002340
1848,0.003216
1849,0.004197
1850,0.004329
1851,0.003588
1852,0.002283
1853,0.001559
1854,0.001629
1855,0.001892
1856,0.001960
1857,0.001838
1858,0.001789
1859,0.001767
1860,0.001536
1861,0.001235
1862,0.001153
1863,0.001350
1864,0.001537
1865,0.001412
1866,0.001116
1867,0.000963
1868,0.001071
1869,0.001242
1870,0.001222
1871,0.001040
1872,0.000889
1873,0.000900
1874,0.001010
1875,0.001066
1876,0.001021
1877,0.000928
1878,0.000876
1879,0.000874
1880,0.000878
1881,0.000858
1882,0.000826
1883,0.000820
1884,0.000846
1885,0.000880
1886,0.000890
1887,0.000866
1888,0.000828
1889,0.000799
1890,0.000793
1891,0.000807
1892,0.000825
1893,0.000842
1894,0.000858
1895,0.000891
1896,0.000956
1897,0.001078
1898,0.001287
1899,0.001638
1900,0.002214
1901,0.003110
1902,0.004268
1903,0.005391
1904,0.005529
1905,0.004322
1906,0.002232
1907,0.000921
1908,0.001104
1909,0.002225
1910,0.003058
1911,0.002701
1912,0.001554
1913,0.000754
1914,0.000948
1915,0.001684
1916,0.002066
1917,0.001695
1918,0.000998
1919,0.000688
1920,0.000946
1921,0.001351
1922,0.001427
1923,0.001105
1924,0.000748
1925,0.000679
1926,0.000881
1927,0.001088
1928,0.001079
1929,0.000886
1930,0.000698
1931,0.000665
1932,0.000768
1933,0.000877
1934,0.000890
1935,0.000804
1936,0.000696
1937,0.000646
1938,0.000671
1939,0.000733
1940,0.000777
1941,0.000779
1942,0.000748
1943,0.000720
1944,0.000728
1945,0.000791
1946,0.000919
1947,0.001127
1948,0.001444
1949,0.001942
1950,0.002621
1951,0.003436
1952,0.003861
1953,0.003577
1954,0.002483
1955,0.001474
1956,0.001247
1957,0.001648
1958,0.002059
1959,0.001791
1960,0.001154
1961,0.000762
1962,0.000953
1963,0.001411
1964,0.001534
1965,0.001246
1966,0.000820
1967,0.000681
1968,0.000843
1969,0.001013
1970,0.000992
1971,0.000808
1972,0.000682
1973,0.000714
1974,0.000819
1975,0.000857
1976,0.000766
1977,0.000632
1978,0.000569
1979,0.000612
1980,0.000695
1981,0.000727
1982,0.000685
1983,0.000615
1984,0.000585
1985,0.000610
1986,0.000653
1987,0.000670
1988,0.000644
1989,0.000606
1990,0.000588
1991,0.000609
1992,0.000657
1993,0.000716
1994,0.000787
1995,0.000888
1996,0.001070
1997,0.001386
1998,0.001930
1999,0.002735
2000,0.003787
2001,0.004647
2002,0.004750
2003,0.003562
2004,0.001861
2005,0.000833
2006,0.001058
2007,0.001975
2008,0.002518
2009,0.002062
2010,0.001054
2011,0.000513
2012,0.000820
2013,0.001454
2014,0.001655
2015,0.001226
2016,0.000674
2017,0.000552
2018,0.000851
2019,0.001127
2020,0.001038
2021,0.000701
2022,0.000477
2023,0.000546
2024,0.000758
2025,0.000851
2026,0.000739
2027,0.000555
2028,0.000482
2029,0.000556
2030,0.000668
2031,0.000694
2032,0.000617
2033,0.000517
2034,0.000481
2035,0.000522
2036,0.000586
2037,0.000612
2038,0.000588
2039,0.000549
2040,0.000541
2041,0.000584
2042,0.000671
2043,0.000782
2044,0.000919
2045,0.001104
2046,0.001406
2047,0.001858
2048,0.002527
2049,0.003249
2050,0.003884
2051,0.003859
2052,0.003160
2053,0.001981
2054,0.001092
2055,0.000959
2056,0.001491
2057,0.002251
2058,0.002466
2059,0.002077
2060,0.001216
2061,0.000684
2062,0.000742
2063,0.001128
2064,0.001374
2065,0.001182
2066,0.000775
2067,0.000484
2068,0.000507
2069,0.000727
2070,0.000890
2071,0.000873
2072,0.000711
2073,0.000573
2074,0.000557
2075,0.000638
2076,0.000729
2077,0.000744
2078,0.000702
2079,0.000636
2080,0.000609
2081,0.000628
2082,0.000675
2083,0.000723
2084,0.000761
2085,0.000797
2086,0.000846
2087,0.000917
2088,0.001024
2089,0.001152
2090,0.001318
2091,0.001469
2092,0.001618
2093,0.001670
2094,0.001647
2095,0.001498
2096,0.001291
2097,0.001062
2098,0.000857
2099,0.000703
2100,0.000590
2101,0.000526
2102,0.000500
2103,0.000516
2104,0.000561
2105,0.000622
2106,0.000674
2107,0.000705
2108,0.000704
2109,0.000680
2110,0.000641
2111,0.000602
2112,0.000574
2113,0.000560
2114,0.000561
2115,0.000576
2116,0.000608
2117,0.000656
2118,0.000732
2119,0.000838
2120,0.000999
2121,0.001200
2122,0.001473
2123,0.001717
2124,0.001933
2125,0.001890
2126,0.001655
2127,0.001179
2128,0.000729
2129,0.000456
2130,0.000441
2131,0.000620
2132,0.000855
2133,0.001036
2134,0.001066
2135,0.000988
2136,0.000861
2137,0.000793
2138,0.000851
2139,0.001031
2140,0.001335
2141,0.001656
2142,0.002028
2143,0.002266
2144,0.002453
2145,0.002405
2146,0.002236
2147,0.001920
2148,0.001548
2149,0.001201
2150,0.000881
2151,0.000665
2152,0.000559
2153,0.000592
2154,0.000719
2155,0.000876
2156,0.000973
2157,0.000957
2158,0.000848
2159,0.000685
2160,0.000556
2161,0.000484
2162,0.000475
2163,0.000490
2164,0.000504
2165,0.000499
2166,0.000479
2167,0.000456
2168,0.000441
2169,0.000436
2170,0.000440
2171,0.000449
2172,0.000457
2173,0.000462
2174,0.000462
2175,0.000456
2176,0.000446
2177,0.000435
2178,0.000425
2179,0.000421
2180,0.000423
2181,0.000433
2182,0.000445
2183,0.000463
2184,0.000481
2185,0.000508
2186,0.000542
2187,0.000598
2188,0.000673
2189,0.000795
2190,0.000958
2191,0.001209
2192,0.001526
2193,0.001973
2194,0.002442
2195,0.002961
2196,0.003216
2197,0.003186
2198,0.002652
2199,0.001885
2200,0.001175
2201,0.000808
2202,0.000872
2203,0.001188
2204,0.001544
2205,0.001604
2206,0.001389
2207,0.000937
2208,0.000545
2209,0.000376
2210,0.000447
2211,0.000641
2212,0.000780
2213,0.000793
2214,0.000650
2215,0.000474
2216,0.000356
2217,0.000351
2218,0.000438
2219,0.000543
2220,0.000612
2221,0.000595
2222,0.000525
2223,0.000431
2224,0.000366
2225,0.000350
2226,0.000379
2227,0.000431
2228,0.000477
2229,0.000508
2230,0.000514
2231,0.000517
2232,0.000524
2233,0.000561
2234,0.000632
2235,0.000751
2236,0.000915
2237,0.001136
2238,0.001414
2239,0.001758
2240,0.002142
2241,0.002525
2242,0.002779
2243,0.002794
2244,0.002464
2245,0.001864
2246,0.001191
2247,0.000673
2248,0.000451
2249,0.000510
2250,0.000741
2251,0.000978
2252,0.001112
2253,0.001061
2254,0.000875
2255,0.000631
2256,0.000432
2257,0.000338
2258,0.000350
2259,0.000433
2260,0.000529
2261,0.000603
2262,0.000622
2263,0.000597
2264,0.000538
2265,0.000469
2266,0.000407
2267,0.000362
2268,0.000336
2269,0.000323
2270,0.000321
2271,0.000325
2272,0.000332
2273,0.000341
2274,0.000351
2275,0.000363
2276,0.000372
2277,0.000384
2278,0.000391
2279,0.000403
2280,0.000416
2281,0.000445
2282,0.000485
2283,0.000560
2284,0.000665
2285,0.000833
2286,0.001043
2287,0.001342
2288,0.001638
2289,0.001968
2290,0.002111
2291,0.002122
2292,0.001843
2293,0.001504
2294,0.001214
2295,0.001158
2296,0.001356
2297,0.001707
2298,0.002107
2299,0.002335
2300,0.002368
2301,0.002152
2302,0.001784
2303,0.001416
2304,0.001079
2305,0.000891
2306,0.000777
2307,0.000749
2308,0.000721
2309,0.000702
2310,0.000682
2311,0.000677
2312,0.000699
2313,0.000703
2314,0.000675
2315,0.000574
2316,0.000439
2317,0.000317
2318,0.000264
2319,0.000294
2320,0.000375
2321,0.000453
2322,0.000485
2323,0.000468
2324,0.000419
2325,0.000373
2326,0.000343
2327,0.000328
2328,0.000315
2329,0.000295
2330,0.000268
2331,0.000242
2332,0.000225
2333,0.000221
2334,0.000227
2335,0.000238
2336,0.000249
2337,0.000259
2338,0.000267
2339,0.000272
2340,0.000277
2341,0.000281
2342,0.000288
2343,0.000299
2344,0.000319
2345,0.000350
2346,0.000400
2347,0.000469
2348,0.000579
2349,0.000731
2350,0.000977
2351,0.001312
2352,0.001834
2353,0.002454
2354,0.003243
2355,0.003766
2356,0.003973
2357,0.003434
2358,0.002624
2359,0.001989
2360,0.001905
2361,0.002296
2362,0.002547
2363,0.002311
2364,0.001438
2365,0.000584
2366,0.000248
2367,0.000518
2368,0.001033
2369,0.001300
2370,0.001181
2371,0.000792
2372,0.000513
2373,0.000490
2374,0.000614
2375,0.000685
2376,0.000578
2377,0.000396
2378,0.000277
2379,0.000307
2380,0.000426
2381,0.000514
2382,0.000502
2383,0.000400
2384,0.000297
2385,0.000250
2386,0.000266
2387,0.000299
2388,0.000305
2389,0.000277
2390,0.000234
2391,0.000209
2392,0.000214
2393,0.000238
2394,0.000259
2395,0.000262
2396,0.000246
2397,0.000224
2398,0.000208
2399,0.000205
2400,0.000210
2401,0.000216
2402,0.000215
2403,0.000207
2404,0.000193
2405,0.000182
2406,0.000176
2407,0.000176
2408,0.000178
2409,0.000180
2410,0.000178
2411,0.000173
2412,0.000167
2413,0.000163
2414,0.000161
2415,0.000163
2416,0.000166
2417,0.000169
2418,0.000171
2419,0.000174
2420,0.000177
2421,0.000184
2422,0.000197
2423,0.000219
2424,0.000253
2425,0.000306
2426,0.000388
2427,0.000519
2428,0.000722
2429,0.001051
2430,0.001560
2431,0.002378
2432,0.003557
2433,0.005214
2434,0.006694
2435,0.007259
2436,0.005647
2437,0.002878
2438,0.000821
2439,0.000702
2440,0.002021
2441,0.003118
2442,0.002895
2443,0.001441
2444,0.000411
2445,0.000604
2446,0.001439
2447,0.001816
2448,0.001238
2449,0.000504
2450,0.000362
2451,0.000781
2452,0.001083
2453,0.000846
2454,0.000398
2455,0.000250
2456,0.000484
2457,0.000708
2458,0.000618
2459,0.000327
2460,0.000176
2461,0.000290
2462,0.000471
2463,0.000480
2464,0.000316
2465,0.000173
2466,0.000185
2467,0.000292
2468,0.000343
2469,0.000284
2470,0.000189
2471,0.000160
2472,0.000204
2473,0.000251
2474,0.000244
2475,0.000196
2476,0.000160
2477,0.000167
2478,0.000194
2479,0.000204
2480,0.000184
2481,0.000154
2482,0.000144
2483,0.000156
2484,0.000173
2485,0.000174
2486,0.000159
2487,0.000142
2488,0.000138
2489,0.000145
2490,0.000153
2491,0.000154
2492,0.000147
2493,0.000137
2494,0.000134
2495,0.000136
2496,0.000140
2497,0.000140
2498,0.000137
2499,0.000132
2500,0.000130
2501,0.000130
2502,0.000132
2503,0.000133
2504,0.000132
2505,0.000130
2506,0.000129
2507,0.000131
2508,0.000135
2509,0.000141
2510,0.000150
2511,0.000162
2512,0.000183
2513,0.000217
2514,0.000276
2515,0.000374
2516,0.000537
2517,0.000805
2518,0.001259
2519,0.001983
2520,0.003186
2521,0.004899
2522,0.007179
2523,0.008496
2524,0.007781
2525,0.004474
2526,0.001639
2527,0.001180
2528,0.002454
2529,0.003584
2530,0.002892
2531,0.001607
2532,0.001038
2533,0.001370
2534,0.001686
2535,0.001364
2536,0.001041
2537,0.001063
2538,0.001179
2539,0.000979
2540,0.000631
2541,0.000610
2542,0.000807
2543,0.000790
2544,0.000491
2545,0.000298
2546,0.000448
2547,0.000660
2548,0.000594
2549,0.000331
2550,0.000209
2551,0.000322
2552,0.000439
2553,0.000385
2554,0.000247
2555,0.000199
2556,0.000248
2557,0.000276
2558,0.000239
2559,0.000203
2560,0.000216
2561,0.000235
2562,0.000213
2563,0.000173
2564,0.000165
2565,0.000189
2566,0.000198
2567,0.000169
2568,0.000137
2569,0.000138
2570,0.000161
2571,0.000171
2572,0.000151
2573,0.000127
2574,0.000123
2575,0.000137
2576,0.000147
2577,0.000141
2578,0.000129
2579,0.000125
2580,0.000129
2581,0.000131
2582,0.000129
2583,0.000124
2584,0.000124
2585,0.000126
2586,0.000128
2587,0.000127
2588,0.000125
2589,0.000128
2590,0.000134
2591,0.000140
2592,0.000146
2593,0.000155
2594,0.000170
2595,0.000195
2596,0.000231
2597,0.000285
2598,0.000361
2599,0.000479
2600,0.000652
2601,0.000925
2602,0.001310
2603,0.001921
2604,0.002711
2605,0.003870
2606,0.004746
2607,0.005089
2608,0.003721
2609,0.001765
2610,0.000382
2611,0.000406
2612,0.001376
2613,0.002122
2614,0.002011
2615,0.001104
2616,0.000402
2617,0.000402
2618,0.000834
2619,0.001134
2620,0.000950
2621,0.000562
2622,0.000324
2623,0.000373
2624,0.000548
2625,0.000604
2626,0.000500
2627,0.000332
2628,0.000246
2629,0.000278
2630,0.000351
2631,0.000374
2632,0.000309
2633,0.000216
2634,0.000171
2635,0.000197
2636,0.000248
2637,0.000257
2638,0.000213
2639,0.000154
2640,0.000132
2641,0.000154
2642,0.000185
2643,0.000190
2644,0.000161
2645,0.000125
2646,0.000113
2647,0.000126
2648,0.000145
2649,0.000148
2650,0.000133
2651,0.000113
2652,0.000104
2653,0.000110
2654,0.000120
2655,0.000122
2656,0.000115
2657,0.000105
2658,0.000100
2659,0.354787
2660,0.207151
2661,0.151001
2662,0.139516
2663,0.135435
2664,0.123537
2665,0.101845
2666,0.081398
2667,0.070671
2668,0.064160
2669,0.058578
2670,0.055010
2671,0.052171
2672,0.048543
2673,0.043632
2674,0.038658
2675,0.035116
2676,0.032696
2677,0.030263
2678,0.027461
2679,0.024603
2680,0.022117
2681,0.020432
2682,0.019529
2683,0.018890
2684,0.017602
2685,0.015473
2686,0.013522
2687,0.012367
2688,0.011709
2689,0.011116
2690,0.010313
2691,0.009461
2692,0.008677
2693,0.007762
2694,0.006948
2695,0.006477
2696,0.006165
2697,0.005925
2698,0.005675
2699,0.005287
2700,0.004803
2701,0.004346
2702,0.004032
2703,0.003798
2704,0.003553
2705,0.003389
2706,0.003297
2707,0.003134
2708,0.002905
2709,0.002715
2710,0.002608
2711,0.002548
2712,0.002513
2713,0.002445
2714,0.002307
2715,0.002186
2716,0.002137
2717,0.002134
2718,0.002112
2719,0.002065
2720,0.002006
2721,0.001955
2722,0.001940
2723,0.001927
2724,0.001894
2725,0.001861
2726,0.001846
2727,0.001838
2728,0.001819
2729,0.001797
2730,0.001779
2731,0.001768
2732,0.001759
2733,0.001741
2734,0.001718
2735,0.001699
2736,0.001684
2737,0.001673
2738,0.001666
2739,0.001657
2740,0.001642
2741,0.001630
2742,0.001622
2743,0.001614
2744,0.001605
2745,0.001594
2746,0.001584
2747,0.001576
2748,0.001568
2749,0.001560
2750,0.001552
2751,0.001545
2752,0.001537
2753,0.001531
2754,0.001524
2755,0.001516
2756,0.001509
2757,0.001501
2758,0.001495
2759,0.001489
2760,0.001482
2761,0.001475
2762,0.001469
2763,0.001463
2764,0.001457
2765,0.001451
2766,0.001444
2767,0.001438
2768,0.001432
2769,0.001426
2770,0.001420
2771,0.001414
2772,0.001408
2773,0.001403
2774,0.001397
2775,0.001391
2776,0.001385
2777,0.001379
2778,0.001374
2779,0.001368
2780,0.001362
2781,0.001356
2782,0.001351
2783,0.001345
2784,0.001339
2785,0.001334
2786,0.001328
2787,0.001322
2788,0.001317
2789,0.001311
2790,0.001306
2791,0.001300
2792,0.001294
2793,0.001289
2794,0.001283
2795,0.001278
2796,0.001272
2797,0.001267
2798,0.001261
2799,0.001256
2800,0.001250
2801,0.001245
2802,0.001239
2803,0.001234
2804,0.001228
2805,0.001223
2806,0.001217
2807,0.001212
2808,0.001206
2809,0.001201
2810,0.001195
2811,0.001190
2812,0.001185
2813,0.001179
2814,0.001174
2815,0.001169
2816,0.001163
2817,0.001158
2818,0.001152
2819,0.001147
2820,0.001142
2821,0.001137
2822,0.001131
2823,0.001126
2824,0.001121
2825,0.001115
2826,0.001110
2827,0.001105
2828,0.001100
2829,0.001094
2830,0.001089
2831,0.001084
2832,0.001079
2833,0.001074
2834,0.001069
2835,0.001063
2836,0.001058
2837,0.001053
2838,0.001048
2839,0.001043
2840,0.001038
2841,0.001033
2842,0.001028
2843,0.001023
2844,0.001018
2845,0.001013
2846,0.001008
2847,0.001003
2848,0.000998
2849,0.000993
2850,0.000988
2851,0.000983
2852,0.000978
2853,0.000973
2854,0.000969
2855,0.000964
2856,0.000959
2857,0.000954
2858,0.000949
2859,0.000945
2860,0.000940
2861,0.000935
2862,0.000930
2863,0.000926
2864,0.000922
2865,0.000919
2866,0.000920
2867,0.000930
2868,0.000971
2869,0.001105
2870,0.001532
2871,0.002775
2872,0.005780
2873,0.009547
2874,0.008905
2875,0.002629
2876,0.002219
2877,0.006454
2878,0.004183
2879,0.001270
2880,0.004107
2881,0.003711
2882,0.001247
2883,0.003034
2884,0.002921
2885,0.001257
2886,0.002436
2887,0.002281
2888,0.001236
2889,0.001989
2890,0.001865
2891,0.001178
2892,0.001640
2893,0.001594
2894,0.001116
2895,0.001378
2896,0.001397
2897,0.001064
2898,0.001189
2899,0.001246
2900,0.001016
2901,0.001064
2902,0.001124
2903,0.000972
2904,0.000986
2905,0.001022
2906,0.000934
2907,0.000934
2908,0.000941
2909,0.000901
2910,0.000895
2911,0.000881
2912,0.000870
2913,0.000865
2914,0.000837
2915,0.000840
2916,0.000842
2917,0.000805
2918,0.000809
2919,0.000823
2920,0.000787
2921,0.000778
2922,0.000799
2923,0.000778
2924,0.000756
2925,0.000771
2926,0.000769
2927,0.000746
2928,0.000744
2929,0.000752
2930,0.000741
2931,0.000727
2932,0.000730
2933,0.000732
2934,0.000719
2935,0.000711
2936,0.000717
2937,0.000713
2938,0.000700
2939,0.000698
2940,0.000702
2941,0.000695
2942,0.000686
2943,0.000685
2944,0.000686
2945,0.000680
2946,0.000673
2947,0.000672
2948,0.000671
2949,0.000666
2950,0.000661
2951,0.000658
2952,0.000657
2953,0.000653
2954,0.000648
2955,0.000645
2956,0.000644
2957,0.000641
2958,0.000636
2959,0.000633
2960,0.000631
2961,0.000628
2962,0.000625
2963,0.000621
2964,0.000619
2965,0.000616
2966,0.000613
2967,0.000610
2968,0.000607
2969,0.000604
2970,0.000601
2971,0.000599
2972,0.000596
2973,0.000593
2974,0.000590
2975,0.000587
2976,0.000585
2977,0.000582
2978,0.000579
2979,0.000577
2980,0.000574
2981,0.000571
2982,0.000569
2983,0.000566
2984,0.000563
2985,0.000561
2986,0.000558
2987,0.000556
2988,0.000553
2989,0.000550
2990,0.000548
2991,0.000545
2992,0.000543
2993,0.000540
2994,0.000538
2995,0.000536
2996,0.000533
2997,0.000531
2998,0.000528
2999,0.000526
3000,0.000524
3001,0.000521
3002,0.000519
3003,0.000517
3004,0.000515
3005,0.000514
3006,0.000514
3007,0.000517
3008,0.000525
3009,0.000547
3010,0.000596
3011,0.000711
3012,0.000976
3013,0.001593
3014,0.002971
3015,0.005637
3016,0.008874
3017,0.009232
3018,0.005357
3019,0.002854
3020,0.004265
3021,0.004736
3022,0.002122
3023,0.001561
3024,0.003729
3025,0.003489
3026,0.001430
3027,0.001533
3028,0.002272
3029,0.001574
3030,0.001423
3031,0.001960
3032,0.001402
3033,0.000819
3034,0.001270
3035,0.001365
3036,0.000973
3037,0.001079
3038,0.001079
3039,0.000727
3040,0.000800
3041,0.000984
3042,0.000808
3043,0.000746
3044,0.000807
3045,0.000656
3046,0.000596
3047,0.000727
3048,0.000692
3049,0.000597
3050,0.000646
3051,0.000614
3052,0.000506
3053,0.000553
3054,0.000616
3055,0.000541
3056,0.000513
3057,0.000572
3058,0.000536
3059,0.000460
3060,0.000490
3061,0.000527
3062,0.000485
3063,0.000469
3064,0.000505
3065,0.000495
3066,0.000454
3067,0.000456
3068,0.000472
3069,0.000453
3070,0.000438
3071,0.000452
3072,0.000458
3073,0.000443
3074,0.000439
3075,0.000447
3076,0.000443
3077,0.000431
3078,0.000429
3079,0.000431
3080,0.000426
3081,0.000419
3082,0.000418
3083,0.000417
3084,0.000413
3085,0.000411
3086,0.000410
3087,0.000408
3088,0.000404
3089,0.000403
3090,0.000403
3091,0.000400
3092,0.000397
3093,0.000396
3094,0.000396
3095,0.000394
3096,0.000391
3097,0.000389
3098,0.000389
3099,0.000387
3100,0.000385
3101,0.000385
3102,0.000386
3103,0.000388
3104,0.000393
3105,0.000404
3106,0.000430
3107,0.000484
3108,0.000597
3109,0.000834
3110,0.001339
3111,0.002400
3112,0.004607
3113,0.008468
3114,0.012691
3115,0.011797
3116,0.004867
3117,0.000608
3118,0.003477
3119,0.007386
3120,0.005242
3121,0.001137
3122,0.001970
3123,0.004587
3124,0.003461
3125,0.001010
3126,0.001697
3127,0.003139
3128,0.002034
3129,0.000861
3130,0.001587
3131,0.002022
3132,0.001227
3133,0.000838
3134,0.001299
3135,0.001331
3136,0.000867
3137,0.000810
3138,0.001001
3139,0.000913
3140,0.000720
3141,0.000721
3142,0.000754
3143,0.000700
3144,0.000630
3145,0.000607
3146,0.000608
3147,0.000590
3148,0.000544
3149,0.000518
3150,0.000524
3151,0.000520
3152,0.000478
3153,0.000458
3154,0.000474
3155,0.000467
3156,0.000427
3157,0.000421
3158,0.000440
3159,0.000424
3160,0.000392
3161,0.000397
3162,0.000415
3163,0.000396
3164,0.000367
3165,0.000378
3166,0.000394
3167,0.000377
3168,0.000353
3169,0.000360
3170,0.000376
3171,0.000364
3172,0.000343
3173,0.000346
3174,0.000360
3175,0.000354
3176,0.000337
3177,0.000335
3178,0.000345
3179,0.000345
3180,0.000333
3181,0.000328
3182,0.000333
3183,0.000335
3184,0.000329
3185,0.000323
3186,0.000324
3187,0.000325
3188,0.000323
3189,0.000319
3190,0.000317
3191,0.000318
3192,0.000317
3193,0.000314
3194,0.000312
3195,0.000311
3196,0.000311
3197,0.000309
3198,0.000307
3199,0.000305
3200,0.000305
3201,0.000304
3202,0.000302
3203,0.000300
3204,0.000299
3205,0.000298
3206,0.000297
3207,0.000296
3208,0.000294
3209,0.000293
3210,0.000292
3211,0.000291
3212,0.000290
3213,0.000289
3214,0.000288
3215,0.000286
3216,0.000285
3217,0.000284
3218,0.000283
3219,0.000282
3220,0.000281
3221,0.000280
3222,0.000279
3223,0.000278
3224,0.000277
3225,0.000276
3226,0.000274
3227,0.000273
3228,0.000272
3229,0.000271
3230,0.000270
3231,0.000269
3232,0.000268
3233,0.000267
3234,0.000266
3235,0.000265
3236,0.000264
3237,0.000263
3238,0.000262
3239,0.000262
3240,0.000261
3241,0.000261
3242,0.000262
3243,0.000265
3244,0.000270
3245,0.000282
3246,0.000305
3247,0.000353
3248,0.000447
3249,0.000645
3250,0.001026
3251,0.001851
3252,0.003348
3253,0.006450
3254,0.009413
3255,0.011172
3256,0.005715
3257,0.001215
3258,0.001937
3259,0.004848
3260,0.004994
3261,0.001804
3262,0.001547
3263,0.003515
3264,0.002719
3265,0.000918
3266,0.001383
3267,0.002526
3268,0.001709
3269,0.000462
3270,0.001179
3271,0.001924
3272,0.000967
3273,0.000452
3274,0.001129
3275,0.001154
3276,0.000499
3277,0.000531
3278,0.000984
3279,0.000751
3280,0.000297
3281,0.000518
3282,0.000805
3283,0.000515
3284,0.000298
3285,0.000491
3286,0.000558
3287,0.000365
3288,0.000332
3289,0.000463
3290,0.000420
3291,0.000278
3292,0.000321
3293,0.000415
3294,0.000348
3295,0.000261
3296,0.000305
3297,0.000349
3298,0.000295
3299,0.000255
3300,0.000296
3301,0.000313
3302,0.000266
3303,0.000245
3304,0.000276
3305,0.000284
3306,0.000254
3307,0.000244
3308,0.000261
3309,0.000261
3310,0.000241
3311,0.000238
3312,0.000252
3313,0.000249
3314,0.000234
3315,0.000231
3316,0.000240
3317,0.000240
3318,0.000229
3319,0.000226
3320,0.000232
3321,0.000232
3322,0.000225
3323,0.000222
3324,0.000225
3325,0.000225
3326,0.000221
3327,0.000218
3328,0.000219
3329,0.000220
3330,0.000216
3331,0.000214
3332,0.000214
3333,0.000215
3334,0.000213
3335,0.000211
3336,0.000210
3337,0.000210
3338,0.000209
3339,0.000207
3340,0.000206
3341,0.000206
3342,0.000205
3343,0.000204
3344,0.000203
3345,0.000202
3346,0.000202
3347,0.000201
3348,0.000200
3349,0.000199
3350,0.000198
3351,0.000198
3352,0.000197
3353,0.000196
3354,0.000195
3355,0.000194
3356,0.000193
3357,0.000193
3358,0.000192
3359,0.000191
3360,0.000190
3361,0.000190
3362,0.000189
3363,0.000188
3364,0.000187
3365,0.000187
3366,0.000186
3367,0.000185
3368,0.000184
3369,0.000184
3370,0.000183
3371,0.000182
3372,0.000181
3373,0.000181
3374,0.000180
3375,0.000179
3376,0.000179
3377,0.000178
3378,0.000177
3379,0.000177
3380,0.000176
3381,0.000175
3382,0.000175
3383,0.000174
3384,0.000174
3385,0.000174
3386,0.000175
3387,0.000176
3388,0.000178
3389,0.000182
3390,0.000190
3391,0.000204
3392,0.000230
3393,0.000277
3394,0.000360
3395,0.000512
3396,0.000788
3397,0.001291
3398,0.002197
3399,0.003792
3400,0.006453
3401,0.010415
3402,0.014664
3403,0.015057
3404,0.008636
3405,0.001678
3406,0.001411
3407,0.006112
3408,0.008238
3409,0.004187
3410,0.000653
3411,0.002564
3412,0.005219
3413,0.003489
3414,0.000685
3415,0.001637
3416,0.003541
3417,0.002267
3418,0.000379
3419,0.001262
3420,0.002486
3421,0.001398
3422,0.000244
3423,0.001020
3424,0.001727
3425,0.000817
3426,0.000257
3427,0.000910
3428,0.001138
3429,0.000466
3430,0.000285
3431,0.000776
3432,0.000763
3433,0.000287
3434,0.000304
3435,0.000630
3436,0.000513
3437,0.000219
3438,0.000304
3439,0.000493
3440,0.000369
3441,0.000201
3442,0.000295
3443,0.000390
3444,0.000282
3445,0.000194
3446,0.000274
3447,0.000323
3448,0.000236
3449,0.000187
3450,0.000246
3451,0.000271
3452,0.000213
3453,0.000185
3454,0.000223
3455,0.000236
3456,0.000196
3457,0.000180
3458,0.000206
3459,0.000213
3460,0.000187
3461,0.000174
3462,0.000192
3463,0.000197
3464,0.000181
3465,0.000171
3466,0.000180
3467,0.000185
3468,0.000175
3469,0.000167
3470,0.000172
3471,0.000176
3472,0.000170
3473,0.000163
3474,0.000165
3475,0.000169
3476,0.000166
3477,0.000161
3478,0.000160
3479,0.000163
3480,0.000162
3481,0.000158
3482,0.000156
3483,0.000158
3484,0.000158
3485,0.000155
3486,0.000153
3487,0.000153
3488,0.000154
3489,0.000152
3490,0.000150
3491,0.000150
3492,0.000150
3493,0.000149
3494,0.000148
3495,0.000147
3496,0.000146
3497,0.000146
3498,0.000145
3499,0.000144
3500,0.000143
3501,0.000143
3502,0.000143
3503,0.000142
3504,0.000141
3505,0.000140
3506,0.000140
3507,0.000139
3508,0.000138
3509,0.000138
3510,0.000137
3511,0.000137
3512,0.000136
3513,0.000135
3514,0.000135
3515,0.000135
3516,0.000134
3517,0.000134
3518,0.000134
3519,0.000134
3520,0.000135
3521,0.000136
3522,0.000139
3523,0.000143
3524,0.000152
3525,0.000165
3526,0.000189
3527,0.000230
3528,0.000301
3529,0.000421
3530,0.000636
3531,0.000995
3532,0.001646
3533,0.002678
3534,0.004522
3535,0.006836
3536,0.009618
3537,0.008778
3538,0.005067
3539,0.000956
3540,0.000891
3541,0.003636
3542,0.004599
3543,0.002678
3544,0.000653
3545,0.001402
3546,0.002898
3547,0.002155
3548,0.000649
3549,0.000734
3550,0.001757
3551,0.001685
3552,0.000622
3553,0.000460
3554,0.001074
3555,0.001075
3556,0.000551
3557,0.000449
3558,0.000750
3559,0.000688
3560,0.000350
3561,0.000360
3562,0.000593
3563,0.000512
3564,0.000258
3565,0.000272
3566,0.000438
3567,0.000388
3568,0.000204
3569,0.000217
3570,0.000354
3571,0.000326
3572,0.000175
3573,0.000155
3574,0.000258
3575,0.000277
3576,0.000183
3577,0.000141
3578,0.000197
3579,0.000222
3580,0.000173
3581,0.000135
3582,0.000161
3583,0.000188
3584,0.000167
3585,0.000137
3586,0.000141
3587,0.000157
3588,0.000151
3589,0.000135
3590,0.000135
3591,0.000144
3592,0.000141
3593,0.000129
3594,0.000127
3595,0.000132
3596,0.000132
3597,0.000125
3598,0.000121
3599,0.000125
3600,0.000128
3601,0.000123
3602,0.000117
3603,0.000118
3604,0.000121
3605,0.000121
3606,0.000117
3607,0.000115
3608,0.000117
3609,0.000118
3610,0.000117
3611,0.000116
3612,0.000117
3613,0.000121
3614,0.000127
3615,0.000134
3616,0.000146
3617,0.000167
3618,0.000203
3619,0.000262
3620,0.000359
3621,0.000525
3622,0.000802
3623,0.001268
3624,0.002031
3625,0.003210
3626,0.004605
3627,0.005458
3628,0.004618
3629,0.002452
3630,0.000700
3631,0.000625
3632,0.001653
3633,0.002312
3634,0.001844
3635,0.000876
3636,0.000580
3637,0.001015
3638,0.001353
3639,0.001062
3640,0.000514
3641,0.000380
3642,0.000637
3643,0.000804
3644,0.000653
3645,0.000435
3646,0.000411
3647,0.000473
3648,0.000424
3649,0.000287
3650,0.000250
3651,0.000352
3652,0.000420
3653,0.000343
3654,0.000203
3655,0.000159
3656,0.000227
3657,0.000282
3658,0.000244
3659,0.000163
3660,0.000141
3661,0.000186
3662,0.000223
3663,0.000199
3664,0.000144
3665,0.000118
3666,0.000134
3667,0.000155
3668,0.000151
3669,0.000132
3670,0.000125
3671,0.000132
3672,0.000136
3673,0.000126
3674,0.000111
3675,0.000107
3676,0.000113
3677,0.000119
3678,0.000114
3679,0.000104
3680,0.000099
3681,0.176935
3682,0.154714
3683,0.109250
3684,0.098148
3685,0.093247
3686,0.082065
3687,0.070583
3688,0.059936
3689,0.052151
3690,0.049328
3691,0.048610
3692,0.044853
3693,0.038733
3694,0.033551
3695,0.030327
3696,0.029294
3697,0.028946
3698,0.026783
3699,0.023684
3700,0.021889
3701,0.021093
3702,0.019461
3703,0.017143
3704,0.016041
3705,0.015952
3706,0.014918
3707,0.013098
3708,0.011898
3709,0.011475
3710,0.010927
3711,0.009688
3712,0.008617
3713,0.008405
3714,0.008375
3715,0.007793
3716,0.006920
3717,0.006397
3718,0.006157
3719,0.005871
3720,0.005409
3721,0.004879
3722,0.004645
3723,0.004579
3724,0.004378
3725,0.004140
3726,0.003968
3727,0.003702
3728,0.003374
3729,0.003257
3730,0.003264
3731,0.003128
3732,0.002863
3733,0.002736
3734,0.002706
3735,0.002575
3736,0.002431
3737,0.002349
3738,0.002241
3739,0.002123
3740,0.002065
3741,0.002004
3742,0.001902
3743,0.001799
3744,0.001743
3745,0.001693
3746,0.001619
3747,0.001546
3748,0.001500
3749,0.001465
3750,0.001413
3751,0.001351
3752,0.001319
3753,0.001296
3754,0.001257
3755,0.001222
3756,0.001198
3757,0.001167
3758,0.001144
3759,0.001127
3760,0.001101
3761,0.001077
3762,0.001061
3763,0.001043
3764,0.001025
3765,0.001012
3766,0.000995
3767,0.000978
3768,0.000965
3769,0.000953
3770,0.000942
3771,0.000929
3772,0.000917
3773,0.000907
3774,0.000897
3775,0.000887
3776,0.000879
3777,0.000869
3778,0.000860
3779,0.000853
3780,0.000845
3781,0.000837
3782,0.000830
3783,0.000823
3784,0.000817
3785,0.000810
3786,0.000804
3787,0.000797
3788,0.000791
3789,0.000786
3790,0.000780
3791,0.000774
3792,0.000769
3793,0.000763
3794,0.000758
3795,0.000753
3796,0.000747
3797,0.000742
3798,0.000737
3799,0.000732
3800,0.000727
3801,0.000722
3802,0.000717
3803,0.000713
3804,0.000708
3805,0.000703
3806,0.000699
3807,0.000694
3808,0.000689
3809,0.000685
3810,0.000680
3811,0.000676
3812,0.000671
3813,0.000667
3814,0.000662
3815,0.000658
3816,0.000653
3817,0.000649
3818,0.000644
3819,0.000640
3820,0.000636
3821,0.000631
3822,0.000627
3823,0.000623
3824,0.000619
3825,0.000614
3826,0.000610
3827,0.000606
3828,0.000602
3829,0.000597
3830,0.000593
3831,0.000589
3832,0.000585
3833,0.000581
3834,0.000577
3835,0.000573
3836,0.000569
3837,0.000565
3838,0.000561
3839,0.000557
3840,0.000553
3841,0.000549
3842,0.000545
3843,0.000541
3844,0.000537
3845,0.000533
3846,0.000529
3847,0.000525
3848,0.000521
3849,0.000517
3850,0.000514
3851,0.000510
3852,0.000506
3853,0.000502
3854,0.000499
3855,0.000495
3856,0.000491
3857,0.000488
3858,0.000484
3859,0.000480
3860,0.000477
3861,0.000473
3862,0.000470
3863,0.000466
3864,0.000463
3865,0.000459
3866,0.000456
3867,0.000452
3868,0.000449
3869,0.000445
3870,0.000442
3871,0.000439
3872,0.000435
3873,0.000432
3874,0.000429
3875,0.000426
3876,0.000422
3877,0.000419
3878,0.000416
3879,0.000413
3880,0.000410
3881,0.000406
3882,0.000403
3883,0.000400
3884,0.000397
3885,0.000394
3886,0.000391
3887,0.000388
3888,0.000385
3889,0.000382
3890,0.000379
3891,0.000376
3892,0.000373
3893,0.000370
3894,0.000368
3895,0.000365
3896,0.000362
3897,0.000359
3898,0.000356
3899,0.000354
3900,0.000351
3901,0.000348
3902,0.000346
3903,0.000343
3904,0.000340
3905,0.000338
3906,0.000335
3907,0.000333
3908,0.000330
3909,0.000327
3910,0.000325
3911,0.000322
3912,0.000320
3913,0.000318
3914,0.000315
3915,0.000313
3916,0.000310
3917,0.000308
3918,0.000306
3919,0.000303
3920,0.000301
3921,0.000299
3922,0.000298
3923,0.000298
3924,0.000302
3925,0.000318
3926,0.000367
3927,0.000518
3928,0.000970
3929,0.002294
3930,0.004964
3931,0.007634
3932,0.005441
3933,0.001627
3934,0.002248
3935,0.005665
3936,0.005928
3937,0.003789
3938,0.005919
3939,0.006001
3940,0.001520
3941,0.001885
3942,0.003321
3943,0.001727
3944,0.002788
3945,0.003067
3946,0.000511
3947,0.001489
3948,0.002375
3949,0.001053
3950,0.001608
3951,0.001386
3952,0.000407
3953,0.001390
3954,0.001390
3955,0.000550
3956,0.000982
3957,0.000770
3958,0.000501
3959,0.001069
3960,0.000703
3961,0.000343
3962,0.000731
3963,0.000549
3964,0.000453
3965,0.000714
3966,0.000420
3967,0.000306
3968,0.000548
3969,0.000420
3970,0.000378
3971,0.000483
3972,0.000318
3973,0.000289
3974,0.000416
3975,0.000339
3976,0.000313
3977,0.000374
3978,0.000286
3979,0.000254
3980,0.000327
3981,0.000297
3982,0.000271
3983,0.000308
3984,0.000274
3985,0.000236
3986,0.000267
3987,0.000263
3988,0.000241
3989,0.000264
3990,0.000263
3991,0.000233
3992,0.000237
3993,0.000242
3994,0.000223
3995,0.000225
3996,0.000237
3997,0.000227
3998,0.000223
3999,0.000230
4000,0.000223
4001,0.000213
4002,0.000216
4003,0.000214
4004,0.000206
4005,0.000205
4006,0.000208
4007,0.000204
4008,0.000201
4009,0.000204
4010,0.000203
4011,0.000200
4012,0.000200
4013,0.000202
4014,0.000201
4015,0.000201
4016,0.000204
4017,0.000208
4018,0.000213
4019,0.000224
4020,0.000242
4021,0.000271
4022,0.000321
4023,0.000409
4024,0.000560
4025,0.000827
4026,0.001301
4027,0.002150
4028,0.003511
4029,0.005332
4030,0.006501
4031,0.005648
4032,0.002693
4033,0.000412
4034,0.000680
4035,0.002513
4036,0.003478
4037,0.002258
4038,0.000536
4039,0.000404
4040,0.001556
4041,0.002143
4042,0.001319
4043,0.000332
4044,0.000435
4045,0.001166
4046,0.001327
4047,0.000709
4048,0.000235
4049,0.000457
4050,0.000870
4051,0.000814
4052,0.000397
4053,0.000211
4054,0.000423
4055,0.000635
4056,0.000525
4057,0.000265
4058,0.000196
4059,0.000349
4060,0.000464
4061,0.000378
4062,0.000215
4063,0.000175
4064,0.000268
4065,0.000347
4066,0.000306
4067,0.000205
4068,0.000161
4069,0.000203
4070,0.000260
4071,0.000258
4072,0.000204
4073,0.000161
4074,0.000167
4075,0.000201
4076,0.000216
4077,0.000198
4078,0.000167
4079,0.000153
4080,0.000164
4081,0.000181
4082,0.000184
4083,0.000170
4084,0.000153
4085,0.000146
4086,0.000152
4087,0.000161
4088,0.000164
4089,0.000158
4090,0.000148
4091,0.000141
4092,0.000141
4093,0.000144
4094,0.000148
4095,0.000148
4096,0.000144
4097,0.000139
4098,0.000136
4099,0.000135
4100,0.000136
4101,0.000138
4102,0.000138
4103,0.000136
4104,0.000133
4105,0.000131
4106,0.000129
4107,0.000128
4108,0.000128
4109,0.000128
4110,0.000128
4111,0.000128
4112,0.000127
4113,0.000125
4114,0.000124
4115,0.000122
4116,0.000122
4117,0.000121
4118,0.000121
4119,0.000121
4120,0.000120
4121,0.000120
4122,0.000120
4123,0.000121
4124,0.000121
4125,0.000124
4126,0.000128
4127,0.000137
4128,0.000153
4129,0.000184
4130,0.000243
4131,0.000354
4132,0.000571
4133,0.000973
4134,0.001760
4135,0.003018
4136,0.004866
4137,0.005558
4138,0.004746
4139,0.002649
4140,0.002103
4141,0.002623
4142,0.002241
4143,0.001086
4144,0.000817
4145,0.001777
4146,0.002084
4147,0.001037
4148,0.000288
4149,0.000755
4150,0.001266
4151,0.000976
4152,0.000619
4153,0.000763
4154,0.000857
4155,0.000519
4156,0.000328
4157,0.000553
4158,0.000676
4159,0.000431
4160,0.000192
4161,0.000260
4162,0.000394
4163,0.000339
4164,0.000240
4165,0.000257
4166,0.000302
4167,0.000247
4168,0.000176
4169,0.000212
4170,0.000291
4171,0.000286
4172,0.000222
4173,0.000213
4174,0.000267
4175,0.000304
4176,0.000310
4177,0.000355
4178,0.000456
4179,0.000563
4180,0.000683
4181,0.000886
4182,0.001221
4183,0.001694
4184,0.002243
4185,0.002910
4186,0.003475
4187,0.003666
4188,0.003131
4189,0.002026
4190,0.000864
4191,0.000201
4192,0.000215
4193,0.000722
4194,0.001331
4195,0.001609
4196,0.001393
4197,0.000829
4198,0.000311
4199,0.000110
4200,0.000252
4201,0.000561
4202,0.000799
4203,0.000807
4204,0.000592
4205,0.000310
4206,0.000128
4207,0.000117
4208,0.000236
4209,0.000378
4210,0.000451
4211,0.000415
4212,0.000303
4213,0.000180
4214,0.000106
4215,0.000103
4216,0.000153
4217,0.000215
4218,0.000253
4219,0.000251
4220,0.000214
4221,0.000162
4222,0.000117
4223,0.000094

